A Psychoacoustic Quality Criterion for Path-Traced Sound Propagation

In developing virtual acoustic environments, it is important to understand the relationship between the computation cost and the perceptual significance of the resultant numerical error. In this paper, we propose a quality criterion that evaluates the error significance of path-tracing-based sound propagation simulators. We present an analytical formula that estimates the error signal power spectrum. With this spectrum estimation, we can use a modified Zwicker's loudness model to calculate the relative loudness of the error signal masked by the ideal output. Our experimental results show that the proposed criterion can explain the human perception of simulation error in a variety of cases.

==> img/IR_Digest.csv <==
0.01,-1,0.63821
0.02,-0.066406,0.058472
0.03,-0.031952,0.029419
0.04,-0.022797,0.018311
0.05,-0.015594,0.014313
0.06,-0.037354,0.038727
0.07,-0.017212,0.013123
0.08,-0.013641,0.016602
0.09,-0.013702,0.014069
0.1,-0.012238,0.014526
0.11,-0.010803,0.012268
0.12,-0.0091248,0.011322
0.13,-0.008667,0.010223
0.14,-0.031677,0.022614
0.15,-0.0070801,0.0080261
0.16,-0.0050964,0.0073242
0.17,-0.0058594,0.0073547
0.18,-0.0069275,0.0078125
0.19,-0.0057983,0.0056152
0.2,-0.0057068,0.0057373
0.21,-0.0050354,0.0062561
0.22,-0.0042114,0.0037537
0.23,-0.0037537,0.0032959
0.24,-0.0036621,0.0045166
0.25,-0.0032349,0.0045471
0.26,-0.0040283,0.0033569
0.27,-0.0033569,0.003418
0.28,-0.0026245,0.003479
0.29,-0.0022583,0.0024719
0.3,-0.0033875,0.0027161
0.31,-0.0026245,0.0020447
0.32,-0.0026245,0.0021667
0.33,-0.0023499,0.0022888
0.34,-0.003479,0.0023804
0.35,-0.0019836,0.0021057
0.36,-0.0018616,0.0020142
0.37,-0.0014343,0.0021362
0.38,-0.0016479,0.00177
0.39,-0.002594,0.0019226
0.4,-0.002533,0.0012512
0.41,-0.0014954,0.0012207
0.42,-0.0011902,0.0014343
0.43,-0.0013123,0.0018616
0.44,-0.0016174,0.0019226
0.45,-0.0014648,0.0013733
0.46,-0.0012207,0.0018005
0.47,-0.0013428,0.0013123
0.48,-0.0014648,0.0011292
0.49,-0.0012207,0.0010681
0.5,-0.0007019,0.00073242
0.51,-0.0012207,0.0010681
0.52,-0.00097656,0.0012207
0.53,-0.00091553,0.00082397
0.54,-0.0013733,0.00097656
0.55,-0.00082397,0.00085449
0.56,-0.00079346,0.00057983
0.57,-0.00061035,0.00054932
0.58,-0.0007019,0.00091553
0.59,-0.00057983,0.0007019
0.6,-0.00064087,0.00054932
0.61,-0.0005188,0.00054932
0.62,-0.00054932,0.00073242
0.63,-0.00057983,0.0007019
0.64,-0.00054932,0.00057983
0.65,-0.0005188,0.00057983
0.66,-0.00036621,0.00033569
0.67,-0.00039673,0.00039673
0.68,-0.00027466,0.00033569
0.69,-0.00042725,0.00042725
0.7,-0.00042725,0.00057983
0.71,-0.00030518,0.00030518
0.72,-0.00030518,0.00030518
0.73,-0.00033569,0.00036621
0.74,-0.00033569,0.00033569
0.75,-0.00039673,0.00039673
0.76,-0.00027466,0.00042725
0.77,-0.00048828,0.00036621
0.78,-0.00027466,0.00027466
0.79,-0.00039673,0.00067139
0.8,-0.00027466,0.00036621
0.81,-0.00018311,0.00033569
0.82,-0.00030518,0.00033569
0.83,-0.00024414,0.00021362
0.84,-0.00024414,0.00027466
0.85,-0.00021362,0.00024414
0.86,-0.00027466,0.00024414
0.87,-0.00018311,0.00027466
0.88,-0.00021362,0.00024414
0.89,-0.00018311,0.00024414
0.9,-0.00027466,0.00024414
0.91,-0.00027466,0.00015259
0.92,-0.00015259,0.00018311
0.93,-0.00027466,0.00021362
0.94,-0.00015259,9.1553e-05
0.95,-0.00012207,0.00012207
0.96,-0.00015259,0.00018311
0.97,-9.1553e-05,0.00012207
0.98,-0.00018311,0.00015259
0.99,-9.1553e-05,9.1553e-05
1,-0.00012207,9.1553e-05
1.01,-0.00012207,9.1553e-05
1.02,-0.00012207,9.1553e-05
1.03,-0.00021362,0.00021362
1.04,-0.00015259,0.00015259
1.05,-0.00012207,9.1553e-05
1.06,-0.00015259,0.00015259
1.07,-0.00012207,9.1553e-05
1.08,-0.00015259,9.1553e-05
1.09,-0.00012207,0.00015259
1.1,-9.1553e-05,6.1035e-05
1.11,-9.1553e-05,0.00012207
1.12,-9.1553e-05,6.1035e-05
1.13,-6.1035e-05,9.1553e-05
1.14,-0.00012207,9.1553e-05
1.15,-9.1553e-05,9.1553e-05
1.16,-6.1035e-05,9.1553e-05
1.17,-9.1553e-05,9.1553e-05
1.18,-6.1035e-05,9.1553e-05
1.19,-6.1035e-05,9.1553e-05
1.2,-3.0518e-05,6.1035e-05
1.21,-6.1035e-05,6.1035e-05
1.22,-6.1035e-05,9.1553e-05
1.23,-6.1035e-05,3.0518e-05
1.24,-6.1035e-05,6.1035e-05
1.25,-3.0518e-05,6.1035e-05
1.26,-3.0518e-05,3.0518e-05
1.27,-9.1553e-05,6.1035e-05
1.28,-6.1035e-05,6.1035e-05
1.29,-6.1035e-05,6.1035e-05
1.3,-6.1035e-05,6.1035e-05
1.31,-6.1035e-05,6.1035e-05
1.32,-6.1035e-05,6.1035e-05
1.33,-6.1035e-05,9.1553e-05
1.34,-6.1035e-05,6.1035e-05
1.35,-9.1553e-05,9.1553e-05
1.36,-6.1035e-05,3.0518e-05
1.37,-3.0518e-05,3.0518e-05
1.38,-3.0518e-05,6.1035e-05
1.39,-3.0518e-05,3.0518e-05
1.4,-6.1035e-05,0
1.41,-6.1035e-05,6.1035e-05
1.42,-3.0518e-05,6.1035e-05
1.43,-3.0518e-05,6.1035e-05
1.44,-6.1035e-05,3.0518e-05
1.45,-3.0518e-05,3.0518e-05
1.46,-3.0518e-05,3.0518e-05
1.47,-6.1035e-05,6.1035e-05
1.48,-3.0518e-05,3.0518e-05
1.49,-3.0518e-05,3.0518e-05
1.5,-3.0518e-05,3.0518e-05
1.51,-3.0518e-05,3.0518e-05
1.52,-3.0518e-05,6.1035e-05
1.53,-3.0518e-05,3.0518e-05
1.54,-3.0518e-05,3.0518e-05
1.55,-3.0518e-05,3.0518e-05
1.56,-3.0518e-05,3.0518e-05
1.57,-3.0518e-05,3.0518e-05
1.58,-3.0518e-05,3.0518e-05
1.59,-3.0518e-05,3.0518e-05
1.6,-3.0518e-05,3.0518e-05
1.61,-3.0518e-05,3.0518e-05
1.62,-3.0518e-05,3.0518e-05
1.63,-3.0518e-05,3.0518e-05
1.64,-3.0518e-05,3.0518e-05
1.65,-3.0518e-05,3.0518e-05
1.66,-3.0518e-05,3.0518e-05
1.67,-3.0518e-05,3.0518e-05
1.68,-3.0518e-05,3.0518e-05
1.69,-3.0518e-05,3.0518e-05
1.7,-3.0518e-05,3.0518e-05
1.71,-3.0518e-05,3.0518e-05
1.72,-3.0518e-05,3.0518e-05
1.73,-3.0518e-05,3.0518e-05
1.74,-3.0518e-05,3.0518e-05
1.75,-3.0518e-05,3.0518e-05
1.76,-3.0518e-05,3.0518e-05
1.77,-3.0518e-05,3.0518e-05
1.78,-3.0518e-05,3.0518e-05
1.79,-3.0518e-05,3.0518e-05
1.8,-3.0518e-05,3.0518e-05
1.81,-3.0518e-05,3.0518e-05
1.82,-3.0518e-05,3.0518e-05
1.83,-3.0518e-05,3.0518e-05
1.84,-3.0518e-05,3.0518e-05
1.85,-3.0518e-05,3.0518e-05
1.86,-3.0518e-05,3.0518e-05
1.87,-3.0518e-05,3.0518e-05
1.88,-3.0518e-05,3.0518e-05
1.89,0,3.0518e-05
1.9,-3.0518e-05,3.0518e-05
1.91,-3.0518e-05,3.0518e-05
1.92,-3.0518e-05,3.0518e-05
1.93,-3.0518e-05,3.0518e-05
1.94,-3.0518e-05,0
1.95,0,3.0518e-05
1.96,-3.0518e-05,3.0518e-05
1.97,-3.0518e-05,3.0518e-05
1.98,-3.0518e-05,3.0518e-05
1.99,0,3.0518e-05
2,0,3.0518e-05
2.01,-3.0518e-05,3.0518e-05
2.02,-3.0518e-05,3.0518e-05
2.03,-3.0518e-05,0
2.04,-3.0518e-05,3.0518e-05
2.05,-3.0518e-05,0
2.06,-3.0518e-05,0
2.07,-3.0518e-05,3.0518e-05
2.08,-3.0518e-05,3.0518e-05
2.09,-3.0518e-05,3.0518e-05
2.1,0,3.0518e-05
2.11,-3.0518e-05,3.0518e-05
2.12,0,3.0518e-05
2.13,-3.0518e-05,3.0518e-05
2.14,-3.0518e-05,0
2.15,-3.0518e-05,3.0518e-05
2.16,0,3.0518e-05
2.17,-3.0518e-05,3.0518e-05
2.18,-3.0518e-05,3.0518e-05
2.19,0,3.0518e-05
2.2,-3.0518e-05,3.0518e-05
2.21,-3.0518e-05,0
2.22,-3.0518e-05,3.0518e-05
2.23,-3.0518e-05,0
2.24,-3.0518e-05,3.0518e-05
2.25,-3.0518e-05,3.0518e-05
2.26,-3.0518e-05,3.0518e-05
2.27,-3.0518e-05,3.0518e-05
2.28,-3.0518e-05,0
2.29,-3.0518e-05,3.0518e-05
2.3,-3.0518e-05,3.0518e-05
2.31,-3.0518e-05,3.0518e-05
2.32,-3.0518e-05,3.0518e-05
2.33,-3.0518e-05,3.0518e-05
2.34,0,3.0518e-05
2.35,-3.0518e-05,3.0518e-05
2.36,-3.0518e-05,3.0518e-05
2.37,-3.0518e-05,0
2.38,-3.0518e-05,3.0518e-05
2.39,-3.0518e-05,3.0518e-05
2.4,-3.0518e-05,3.0518e-05
2.41,-3.0518e-05,0
2.42,-3.0518e-05,3.0518e-05
2.43,0,3.0518e-05
2.44,-3.0518e-05,3.0518e-05
2.45,-3.0518e-05,3.0518e-05
2.46,-3.0518e-05,3.0518e-05
2.47,-3.0518e-05,3.0518e-05
2.48,-3.0518e-05,0
2.49,-3.0518e-05,0
2.5,0,3.0518e-05
2.51,0,3.0518e-05
2.52,-3.0518e-05,3.0518e-05
2.53,-3.0518e-05,3.0518e-05
2.54,0,3.0518e-05
2.55,0,3.0518e-05
2.56,-3.0518e-05,0
2.57,0,3.0518e-05
2.58,-3.0518e-05,3.0518e-05
2.59,-3.0518e-05,3.0518e-05
2.6,0,3.0518e-05
2.61,-3.0518e-05,3.0518e-05
2.62,-3.0518e-05,0
2.63,-3.0518e-05,0
2.64,0,3.0518e-05
2.65,-3.0518e-05,3.0518e-05
2.66,-3.0518e-05,3.0518e-05
2.67,0,3.0518e-05
2.68,-3.0518e-05,3.0518e-05
2.69,-3.0518e-05,3.0518e-05
2.7,-3.0518e-05,3.0518e-05
2.71,-3.0518e-05,3.0518e-05
2.72,-3.0518e-05,3.0518e-05
2.73,-3.0518e-05,3.0518e-05
2.74,-3.0518e-05,3.0518e-05
2.75,-3.0518e-05,3.0518e-05
2.76,0,3.0518e-05
2.77,-3.0518e-05,3.0518e-05
2.78,-3.0518e-05,3.0518e-05
2.79,-3.0518e-05,3.0518e-05
2.8,-3.0518e-05,3.0518e-05
2.81,-3.0518e-05,3.0518e-05
2.82,-3.0518e-05,3.0518e-05
2.83,-3.0518e-05,3.0518e-05
2.84,-3.0518e-05,0
2.85,-3.0518e-05,0
2.86,0,3.0518e-05
2.87,0,3.0518e-05
2.88,-3.0518e-05,3.0518e-05
2.89,-3.0518e-05,3.0518e-05
2.9,-3.0518e-05,3.0518e-05
2.91,-3.0518e-05,3.0518e-05
2.92,-3.0518e-05,3.0518e-05
2.93,-3.0518e-05,3.0518e-05
2.94,-3.0518e-05,0
2.95,0,3.0518e-05
2.96,-3.0518e-05,3.0518e-05
2.97,-3.0518e-05,3.0518e-05
2.98,0,3.0518e-05
2.99,-3.0518e-05,3.0518e-05
3,0,3.0518e-05
3.01,-3.0518e-05,0
3.02,-3.0518e-05,3.0518e-05
3.03,-3.0518e-05,3.0518e-05
3.04,-3.0518e-05,3.0518e-05
3.05,-3.0518e-05,3.0518e-05
3.06,-3.0518e-05,3.0518e-05
3.07,0,3.0518e-05
3.08,-3.0518e-05,0
3.09,-3.0518e-05,3.0518e-05
3.1,-3.0518e-05,3.0518e-05
3.11,-3.0518e-05,0
3.12,-3.0518e-05,3.0518e-05
3.13,-3.0518e-05,3.0518e-05
3.14,-3.0518e-05,3.0518e-05
3.15,-3.0518e-05,3.0518e-05
3.16,-3.0518e-05,3.0518e-05
3.17,0,3.0518e-05
3.18,0,0
3.19,0,0
3.2,0,0
3.21,0,0
3.22,0,0
3.23,0,0
3.24,0,0
3.25,0,0
3.26,0,0
3.27,0,0
3.28,0,0
3.29,0,0
3.3,0,0
3.31,0,0
3.32,0,0
3.33,0,0
3.34,0,0
3.35,0,0
3.36,0,0
3.37,0,0
3.38,0,0
3.39,0,0
3.4,0,0
3.41,0,0
3.42,0,0
3.43,0,0
3.44,0,0
3.45,0,0
3.46,0,0
3.47,0,0
3.48,0,0
3.49,0,0
3.5,0,0
3.51,0,0
3.52,0,0
3.53,0,0
3.54,0,0
3.55,0,0
3.56,0,0
3.57,0,0
3.58,0,0
3.59,0,0
3.6,0,0
3.61,0,0
3.62,0,0
3.63,0,0
3.64,0,0
3.65,0,0
3.66,0,0
3.67,0,0
3.68,0,0
3.69,0,0
3.7,0,0
3.71,0,0
3.72,0,0
3.73,0,0
3.74,0,0
3.75,0,0
3.76,0,0
3.77,0,0
3.78,0,0
3.79,0,0
3.8,0,0
3.81,0,0
3.82,0,0
3.83,0,0
3.84,0,0
3.85,0,0
3.86,0,0
3.87,0,0
3.88,0,0
3.89,0,0
3.9,0,0
3.91,0,0
3.92,0,0
3.93,0,0
3.94,0,0
3.95,0,0
3.96,0,0
3.97,0,0
3.98,0,0
3.99,0,0
4,0,0
4.01,0,0
4.02,0,0
4.03,0,0
4.04,0,0
4.05,0,0
4.06,0,0
4.07,0,0
4.08,0,0
4.09,0,0
4.1,0,0
4.11,0,0
4.12,0,0
4.13,0,0
4.14,0,0
4.15,0,0
4.16,0,0
4.17,0,0
4.18,0,0
4.19,0,0
4.2,0,0
4.21,0,0
4.22,0,0
4.23,0,0
4.24,0,0
4.25,0,0
4.26,0,0
4.27,0,0
4.28,0,0
4.29,0,0
4.3,0,0
4.31,0,0
4.32,0,0
4.33,0,0
4.34,0,0
4.35,0,0
4.36,0,0
4.37,0,0
4.38,0,0
4.39,0,0
4.4,0,0
4.41,0,0
4.42,0,0
4.43,0,0
4.44,0,0
4.45,0,0
4.46,0,0
4.47,0,0
4.48,0,0
4.49,0,0
4.5,0,0
4.51,0,0
4.52,0,0
4.53,0,0
4.54,0,0
4.55,0,0
4.56,0,0
4.57,0,0
4.58,0,0
4.59,0,0
4.6,0,0
4.61,0,0
4.62,0,0
4.63,0,0
4.64,0,0
4.65,0,0
4.66,0,0
4.67,0,0
4.68,0,0
4.69,0,0
4.7,0,0
4.71,0,0
4.72,0,0
4.73,0,0
4.74,0,0
4.75,0,0
4.76,0,0
4.77,0,0
4.78,0,0
4.79,0,0
4.8,0,0
4.81,0,0
4.82,0,0
4.83,0,0
4.84,0,0
4.85,0,0
4.86,0,0
4.87,0,0
4.88,0,0
4.89,0,0
4.9,0,0
4.91,0,0
4.92,0,0
4.93,0,0
4.94,0,0
4.95,0,0
4.96,0,0
4.97,0,0
4.98,0,0
4.99,0,0
5,0,0
5.01,0,0
5.02,0,0
5.03,0,0
5.04,0,0
5.05,0,0
5.06,0,0
5.07,0,0
5.08,0,0
5.09,0,0
5.1,0,0
5.11,0,0
5.12,0,0
5.13,0,0
5.14,0,0
5.15,0,0
5.16,0,0
5.17,0,0
5.18,0,0
5.19,0,0
5.2,0,0
5.21,0,0
5.22,0,0
5.23,0,0
5.24,0,0
5.25,0,0
5.26,0,0
5.27,0,0
5.28,0,0
5.29,0,0
5.3,0,0
5.31,0,0
5.32,0,0
5.33,0,0
5.34,0,0
5.35,0,0
5.36,0,0
5.37,0,0
5.38,0,0
5.39,0,0
5.4,0,0
5.41,0,0
5.42,0,0
5.43,0,0
5.44,0,0
5.45,0,0
5.46,0,0
5.47,0,0
5.48,0,0
5.49,0,0
5.5,0,0
5.51,0,0
5.52,0,0
5.53,0,0
5.54,0,0
5.55,0,0
5.56,0,0
5.57,0,0
5.58,0,0
5.59,0,0
5.6,0,0
5.61,0,0
5.62,0,0
5.63,0,0
5.64,0,0
5.65,0,0
5.66,0,0
5.67,0,0
5.68,0,0
5.69,0,0
5.7,0,0
5.71,0,0
5.72,0,0
5.73,0,0
5.74,0,0
5.75,0,0
5.76,0,0
5.77,0,0
5.78,0,0
5.79,0,0
5.8,0,0
5.81,0,0
5.82,0,0
5.83,0,0
5.84,0,0
5.85,0,0
5.86,0,0
5.87,0,0
5.88,0,0
5.89,0,0
5.9,0,0
5.91,0,0
5.92,0,0
5.93,0,0
5.94,0,0
5.95,0,0
5.96,0,0
5.97,0,0
5.98,0,0
5.99,0,0
6,0,0
6.01,0,0
6.02,0,0
6.03,0,0
6.04,0,0
6.05,0,0
6.06,0,0
6.07,0,0
6.08,0,0
6.09,0,0
6.1,0,0
6.11,0,0
6.12,0,0
6.13,0,0
6.14,0,0
6.15,0,0
6.16,0,0
6.17,0,0
6.18,0,0
6.19,0,0
6.2,0,0
6.21,0,0
6.22,0,0
6.23,0,0
6.24,0,0
6.25,0,0
6.26,0,0
6.27,0,0
6.28,0,0
6.29,0,0
6.3,0,0
6.31,0,0
6.32,0,0
6.33,0,0
6.34,0,0
6.35,0,0
6.36,0,0
6.37,0,0
6.38,0,0
6.39,0,0
6.4,0,0
6.41,0,0
6.42,0,0
6.43,0,0
6.44,0,0
6.45,0,0
6.46,0,0
6.47,0,0
6.48,0,0
6.49,0,0
6.5,0,0
6.51,0,0
6.52,0,0
6.53,0,0
6.54,0,0
6.55,0,0
6.56,0,0
6.57,0,0
6.58,0,0
6.59,0,0
6.6,0,0
6.61,0,0
6.62,0,0
6.63,0,0
6.64,0,0
6.65,0,0
6.66,0,0
6.67,0,0
6.68,0,0
6.69,0,0
6.7,0,0
6.71,0,0
6.72,0,0
6.73,0,0
6.74,0,0
6.75,0,0
6.76,0,0
6.77,0,0
6.78,0,0
6.79,0,0
6.8,0,0
6.81,0,0
6.82,0,0
6.83,0,0
6.84,0,0
6.85,0,0
6.86,0,0
6.87,0,0
6.88,0,0
6.89,0,0
6.9,0,0
6.91,0,0
6.92,0,0
6.93,0,0
6.94,0,0
6.95,0,0
6.96,0,0
6.97,0,0
6.98,0,0
6.99,0,0
7,0,0
7.01,0,0
7.02,0,0
7.03,0,0
7.04,0,0
7.05,0,0
7.06,0,0
7.07,0,0
7.08,0,0
7.09,0,0
7.1,0,0
7.11,0,0
7.12,0,0
7.13,0,0
7.14,0,0
7.15,0,0
7.16,0,0
7.17,0,0
7.18,0,0
7.19,0,0
7.2,0,0
7.21,0,0
7.22,0,0
7.23,0,0
7.24,0,0
7.25,0,0
7.26,0,0
7.27,0,0
7.28,0,0
7.29,0,0
7.3,0,0
7.31,0,0
7.32,0,0
7.33,0,0
7.34,0,0
7.35,0,0
7.36,0,0
7.37,0,0
7.38,0,0
7.39,0,0
7.4,0,0
7.41,0,0
7.42,0,0
7.43,0,0
7.44,0,0
7.45,0,0
7.46,0,0
7.47,0,0
7.48,0,0
7.49,0,0
7.5,0,0
7.51,0,0
7.52,0,0
7.53,0,0
7.54,0,0
7.55,0,0
7.56,0,0
7.57,0,0
7.58,0,0
7.59,0,0
7.6,0,0
7.61,0,0
7.62,0,0
7.63,0,0
7.64,0,0
7.65,0,0
7.66,0,0
7.67,0,0
7.68,0,0
7.69,0,0
7.7,0,0
7.71,0,0
7.72,0,0
7.73,0,0
7.74,0,0
7.75,0,0
7.76,0,0
7.77,0,0
7.78,0,0
7.79,0,0
7.8,0,0
7.81,0,0
7.82,0,0
7.83,0,0
7.84,0,0
7.85,0,0
7.86,0,0
7.87,0,0
7.88,0,0
7.89,0,0
7.9,0,0
7.91,0,0
7.92,0,0
7.93,0,0
7.94,0,0
7.95,0,0
7.96,0,0
7.97,0,0
7.98,0,0
7.99,0,0
8,0,0
8.01,0,0
8.02,0,0
8.03,0,0
8.04,0,0
8.05,0,0
8.06,0,0
8.07,0,0
8.08,0,0
8.09,0,0
8.1,0,0
8.11,0,0
8.12,0,0
8.13,0,0
8.14,0,0
8.15,0,0
8.16,0,0
8.17,0,0
8.18,0,0
8.19,0,0
8.2,0,0
8.21,0,0
8.22,0,0
8.23,0,0
8.24,0,0
8.25,0,0
8.26,0,0
8.27,0,0
8.28,0,0
8.29,0,0
8.3,0,0
8.31,0,0
8.32,0,0
8.33,0,0
8.34,0,0
8.35,0,0
8.36,0,0
8.37,0,0
8.38,0,0
8.39,0,0
8.4,0,0
8.41,0,0
8.42,0,0
8.43,0,0
8.44,0,0
8.45,0,0
8.46,0,0
8.47,0,0
8.48,0,0
8.49,0,0
8.5,0,0
8.51,0,0
8.52,0,0
8.53,0,0
8.54,0,0
8.55,0,0
8.56,0,0
8.57,0,0
8.58,0,0
8.59,0,0
8.6,0,0
8.61,0,0
8.62,0,0
8.63,0,0
8.64,0,0
8.65,0,0
8.66,0,0
8.67,0,0
8.68,0,0
8.69,0,0
8.7,0,0
8.71,0,0
8.72,0,0
8.73,0,0
8.74,0,0
8.75,0,0
8.76,0,0
8.77,0,0
8.78,0,0
8.79,0,0
8.8,0,0
8.81,0,0
8.82,0,0
8.83,0,0
8.84,0,0
8.85,0,0
8.86,0,0
8.87,0,0
8.88,0,0
8.89,0,0
8.9,0,0
8.91,0,0
8.92,0,0
8.93,0,0
8.94,0,0
8.95,0,0
8.96,0,0
8.97,0,0
8.98,0,0
8.99,0,0
9,0,0
9.01,0,0
9.02,0,0
9.03,0,0
9.04,0,0
9.05,0,0
9.06,0,0
9.07,0,0
9.08,0,0
9.09,0,0
9.1,0,0
9.11,0,0
9.12,0,0
9.13,0,0
9.14,0,0
9.15,0,0
9.16,0,0
9.17,0,0
9.18,0,0
9.19,0,0
9.2,0,0
9.21,0,0
9.22,0,0
9.23,0,0
9.24,0,0
9.25,0,0
9.26,0,0
9.27,0,0
9.28,0,0
9.29,0,0
9.3,0,0
9.31,0,0
9.32,0,0
9.33,0,0
9.34,0,0
9.35,0,0
9.36,0,0
9.37,0,0
9.38,0,0
9.39,0,0
9.4,0,0
9.41,0,0
9.42,0,0
9.43,0,0
9.44,0,0
9.45,0,0
9.46,0,0
9.47,0,0
9.48,0,0
9.49,0,0
9.5,0,0
9.51,0,0
9.52,0,0
9.53,0,0
9.54,0,0
9.55,0,0
9.56,0,0
9.57,0,0
9.58,0,0
9.59,0,0
9.6,0,0
9.61,0,0
9.62,0,0
9.63,0,0
9.64,0,0
9.65,0,0
9.66,0,0
9.67,0,0
9.68,0,0
9.69,0,0
9.7,0,0
9.71,0,0
9.72,0,0
9.73,0,0
9.74,0,0
9.75,0,0
9.76,0,0
9.77,0,0
9.78,0,0
9.79,0,0
9.8,0,0
9.81,0,0
9.82,0,0
9.83,0,0
9.84,0,0
9.85,0,0
9.86,0,0
9.87,0,0
9.88,0,0
9.89,0,0
9.9,0,0
9.91,0,0
9.92,0,0
9.93,0,0
9.94,0,0
9.95,0,0
9.96,0,0
9.97,0,0
9.98,0,0
9.99,0,0
10,0,0


==> img/LowBass_Digest.csv <==
0.01,-0.23895,0.19156
0.02,-0.26718,0.27353
0.03,-0.29352,0.20428
0.04,-0.18033,0.16028
0.05,-0.17502,0.22906
0.06,-0.16904,0.22018
0.07,-0.19232,0.10745
0.08,-0.093231,0.10764
0.09,-0.091125,0.15616
0.1,-0.16055,0.14545
0.11,-0.12836,0.12299
0.12,-0.11655,0.17676
0.13,-0.11313,0.19586
0.14,-0.13904,0.15347
0.15,-0.087036,0.13297
0.16,-0.084503,0.10956
0.17,-0.10904,0.1228
0.18,-0.099823,0.11032
0.19,-0.094574,0.12173
0.2,-0.099457,0.13135
0.21,-0.065399,0.11874
0.22,-0.080658,0.10056
0.23,-0.068817,0.10162
0.24,-0.087585,0.079773
0.25,-0.092804,0.099487
0.26,-0.023041,0.11136
0.27,-0.12268,0.089294
0.28,-0.15591,0.11105
0.29,-0.059662,0.1572
0.3,-0.072906,0.13452
0.31,-0.093994,0.084412
0.32,-0.048187,0.081909
0.33,-0.027405,0.036987
0.34,-0.087555,0.078186
0.35,-0.1011,0.12424
0.36,-0.052307,0.1181
0.37,-0.072174,0.091064
0.38,-0.094299,0.056885
0.39,-0.029877,0.055847
0.4,-0.044403,0.082794
0.41,-0.077179,0.072388
0.42,-0.063629,0.11682
0.43,-0.048798,0.088684
0.44,-0.074493,0.060547
0.45,-0.056213,0.032898
0.46,-0.049805,0.050903
0.47,-0.05014,0.079224
0.48,-0.059601,0.091553
0.49,-0.057709,0.083771
0.5,-0.051788,0.065674
0.51,-0.13431,0.014252
0.52,-0.055023,0.16794
0.53,-0.090424,0.10977
0.54,-0.03949,0.058868
0.55,-0.047821,0.062378
0.56,-0.032379,0.057129
0.57,-0.043976,0.042938
0.58,-0.062073,0.053711
0.59,-0.0495,0.085052
0.6,-0.050842,0.063538
0.61,-0.017242,0.04245
0.62,-0.049042,0.06015
0.63,-0.02063,0.067017
0.64,-0.039978,0.053375
0.65,-0.07486,0.053772
0.66,-0.033966,0.050659
0.67,-0.020599,0.030243
0.68,-0.039368,0.049194
0.69,-0.049194,0.085175
0.7,-0.035156,0.067322
0.71,-0.04361,0.039734
0.72,-0.059814,0.041412
0.73,-0.029083,0.039307
0.74,-0.027557,0.051331
0.75,-0.033875,0.046875
0.76,-0.23483,0.11615
0.77,-0.20908,0.25537
0.78,-0.1579,0.18411
0.79,-0.09256,0.12744
0.8,-0.097382,0.13885
0.81,-0.11871,0.10156
0.82,-0.087769,0.10229
0.83,-0.11636,0.069946
0.84,-0.087524,0.13269
0.85,-0.089844,0.10651
0.86,-0.037476,0.080017
0.87,-0.068115,0.049469
0.88,-0.026978,0.056122
0.89,-0.057587,0.074768
0.9,-0.076721,0.087738
0.91,-0.056274,0.087524
0.92,-0.020233,0.050964
0.93,-0.015594,0.040222
0.94,-0.032562,0.020691
0.95,-0.031952,0.032074
0.96,-0.036743,0.048248
0.97,-0.063324,0.062866
0.98,-0.0513,0.044586
0.99,-0.023041,0.049072
1,-0.018768,0.034973
1.01,-0.099945,0.054901
1.02,-0.087891,0.10349
1.03,-0.10199,0.10483
1.04,-0.083435,0.09433
1.05,-0.052399,0.061279
1.06,-0.020294,0.089691
1.07,-0.035492,0.048157
1.08,-0.024231,0.043396
1.09,-0.055725,0.044342
1.1,-0.039917,0.05481
1.11,-0.060364,0.06424
1.12,-0.038727,0.059631
1.13,-0.026611,0.06134
1.14,-0.01535,0.020996
1.15,-0.023254,0.036438
1.16,-0.034515,0.033997
1.17,-0.035309,0.057556
1.18,-0.030853,0.055145
1.19,-0.024231,0.033295
1.2,-0.017242,0.025726
1.21,-0.012695,0.02179
1.22,-0.027283,0.021667
1.23,-0.032288,0.027039
1.24,-0.029449,0.050385
1.25,-0.021454,0.050537
1.26,-0.29672,0.14432
1.27,-0.24838,0.18921
1.28,-0.24905,0.18506
1.29,-0.20984,0.091431
1.3,-0.17328,0.12817
1.31,-0.13693,0.098053
1.32,-0.15726,0.091675
1.33,-0.10297,0.087524
1.34,-0.12286,0.079834
1.35,-0.071899,0.11292
1.36,-0.13248,0.080261
1.37,-0.12128,0.098694
1.38,-0.11475,0.074738
1.39,-0.059296,0.06192
1.4,-0.064178,0.015869
1.41,-0.047485,0.055847
1.42,-0.052765,0.079132
1.43,-0.052277,0.05307
1.44,-0.060181,0.047882
1.45,-0.063538,0.050323
1.46,-0.036926,0.04483
1.47,-0.042023,0.031647
1.48,-0.042175,0.049774
1.49,-0.040924,0.056458
1.5,-0.016785,0.041351
1.51,-0.12897,0.33792
1.52,-0.17752,0.26614
1.53,-0.1286,0.14731
1.54,-0.060883,0.19995
1.55,-0.11319,0.16782
1.56,-0.10928,0.13394
1.57,-0.11304,0.12787
1.58,-0.097992,0.14572
1.59,-0.11548,0.13641
1.6,-0.090851,0.12769
1.61,-0.11356,0.13104
1.62,-0.11435,0.12311
1.63,-0.12057,0.1084
1.64,-0.12097,0.077362
1.65,-0.093323,0.11194
1.66,-0.1134,0.076996
1.67,-0.090485,0.075592
1.68,-0.10022,0.075043
1.69,-0.081818,0.066589
1.7,-0.084625,0.065857
1.71,-0.096039,0.076721
1.72,-0.093781,0.085205
1.73,-0.087402,0.061127
1.74,-0.061279,0.06604
1.75,-0.078674,0.04245
1.76,-0.15381,0.11536
1.77,-0.086426,0.1091
1.78,-0.13229,0.1069
1.79,-0.10321,0.096436
1.8,-0.11169,0.077209
1.81,-0.020935,0.081787
1.82,-0.063019,0.036438
1.83,-0.056213,0.052429
1.84,-0.070038,0.077087
1.85,-0.044647,0.066467
1.86,-0.050049,0.030579
1.87,-0.073273,0.057678
1.88,-0.054077,0.060272
1.89,-0.048584,0.032562
1.9,-0.043915,0.026978
1.91,-0.038055,0.066559
1.92,-0.031219,0.067169
1.93,-0.062988,0.054535
1.94,-0.057465,0.057983
1.95,-0.030334,0.048004
1.96,-0.014771,0.024353
1.97,-0.022644,0.019562
1.98,-0.019165,0.04953
1.99,-0.02832,0.045715
2,-0.042328,0.047089
2.01,-0.14935,0.072357
2.02,-0.084656,0.11151
2.03,-0.095673,0.088562
2.04,-0.082062,0.099304
2.05,-0.088806,0.085022
2.06,-0.021484,0.063324
2.07,-0.06073,0.057678
2.08,-0.045929,0.032501
2.09,-0.03595,0.04541
2.1,-0.035065,0.063171
2.11,-0.042542,0.037964
2.12,-0.057159,0.076477
2.13,-0.030121,0.05423
2.14,-0.039001,0.02774
2.15,-0.026672,0.033813
2.16,-0.028778,0.038239
2.17,-0.035248,0.05835
2.18,-0.033447,0.047516
2.19,-0.032349,0.066376
2.2,-0.022369,0.04895
2.21,-0.012695,0.036407
2.22,-0.035187,0.022217
2.23,-0.04718,0.038696
2.24,-0.050537,0.064423
2.25,-0.046448,0.078186
2.26,-0.39389,0.2973
2.27,-0.3851,0.20331
2.28,-0.30173,0.1106
2.29,-0.28549,0.18842
2.3,-0.20578,0.18442
2.31,-0.2373,0.14517
2.32,-0.22632,0.10275
2.33,-0.19247,0.13458
2.34,-0.084808,0.13791
2.35,-0.16562,0.13385
2.36,-0.18436,0.11981
2.37,-0.17416,0.18094
2.38,-0.07666,0.15665
2.39,-0.16885,0.11743
2.4,-0.14227,0.13586
2.41,-0.081543,0.11197
2.42,-0.052979,0.097321
2.43,-0.080841,0.072632
2.44,-0.082703,0.13223
2.45,-0.091675,0.11557
2.46,-0.090485,0.11105
2.47,-0.087006,0.092438
2.48,-0.041504,0.095337
2.49,-0.031799,0.087799
2.5,-0.045197,0.10709
2.51,-0.051758,0.12759
2.52,-0.15781,0.082886
2.53,-0.11084,0.10413
2.54,-0.01889,0.069641
2.55,-0.091919,0.063416
2.56,-0.066528,0.056335
2.57,-0.050964,0.047913
2.58,-0.04184,0.059387
2.59,-0.066742,0.040863
2.6,-0.068939,0.066406
2.61,-0.075226,0.064209
2.62,-0.078613,0.061279
2.63,-0.065857,0.057678
2.64,-0.059387,0.064484
2.65,-0.043396,0.079437
2.66,-0.0448,0.061279
2.67,-0.053894,0.086243
2.68,-0.058899,0.10187
2.69,-0.047363,0.074219
2.7,-0.04657,0.027618
2.71,-0.04953,0.08139
2.72,-0.054749,0.09198
2.73,-0.034882,0.084778
2.74,-0.052521,0.067444
2.75,-0.050354,0.091553
2.76,-0.30545,0.14996
2.77,-0.28494,0.23135
2.78,-0.2226,0.18765
2.79,-0.24667,0.15375
2.8,-0.18011,0.12332
2.81,-0.17014,0.12003
2.82,-0.099945,0.15186
2.83,-0.16019,0.13553
2.84,-0.16284,0.14386
2.85,-0.18481,0.13916
2.86,-0.049866,0.13629
2.87,-0.12759,0.056305
2.88,-0.13455,0.11203
2.89,-0.11874,0.14175
2.9,-0.095276,0.1196
2.91,-0.10385,0.048859
2.92,-0.11688,0.11157
2.93,-0.076263,0.090088
2.94,-0.076111,0.063507
2.95,-0.078186,0.061707
2.96,-0.073883,0.097473
2.97,-0.040253,0.094299
2.98,-0.067749,0.085663
2.99,-0.090607,0.090759
3,-0.0625,0.078491
3.01,-0.11185,0.24509
3.02,-0.18875,0.11459
3.03,-0.12204,0.20627
3.04,-0.091034,0.17422
3.05,-0.1228,0.16724
3.06,-0.11588,0.10995
3.07,-0.086365,0.13629
3.08,-0.050293,0.10388
3.09,-0.076904,0.11963
3.1,-0.08371,0.11948
3.11,-0.074127,0.12585
3.12,-0.073547,0.14291
3.13,-0.064789,0.044891
3.14,-0.049103,0.10623
3.15,-0.049011,0.078705
3.16,-0.072113,0.071869
3.17,-0.066681,0.058014
3.18,-0.052582,0.084351
3.19,-0.067871,0.10007
3.2,-0.053223,0.064423
3.21,-0.049225,0.063904
3.22,-0.055389,0.060303
3.23,-0.07077,0.055603
3.24,-0.070282,0.054016
3.25,-0.062561,0.082031
3.26,-0.12146,0.366
3.27,-0.34448,0.24561
3.28,-0.31839,0.21588
3.29,-0.18924,0.20056
3.3,-0.28574,0.16214
3.31,-0.25803,0.17056
3.32,-0.23929,0.16772
3.33,-0.21027,0.13492
3.34,-0.19296,0.12521
3.35,-0.20084,0.12183
3.36,-0.20959,0.16837
3.37,-0.2099,0.15262
3.38,-0.2287,0.1116
3.39,-0.22949,0.12741
3.4,-0.13281,0.12482
3.41,-0.15393,0.093506
3.42,-0.13892,0.091919
3.43,-0.14096,0.12851
3.44,-0.065552,0.11768
3.45,-0.14548,0.081543
3.46,-0.1553,0.10156
3.47,-0.11691,0.10101
3.48,-0.071289,0.07486
3.49,-0.098694,0.057648
3.5,-0.10397,0.10333
3.51,-0.23557,0.26358
3.52,-0.32498,0.26416
3.53,-0.24582,0.20483
3.54,-0.19272,0.19241
3.55,-0.19113,0.16931
3.56,-0.1781,0.1347
3.57,-0.16302,0.11301
3.58,-0.1694,0.14026
3.59,-0.17538,0.14673
3.6,-0.15997,0.14041
3.61,-0.15762,0.091705
3.62,-0.10776,0.12769
3.63,-0.17407,0.12369
3.64,-0.17929,0.13565
3.65,-0.17883,0.12268
3.66,-0.059937,0.12552
3.67,-0.15057,0.10977
3.68,-0.15424,0.10785
3.69,-0.15027,0.10733
3.7,-0.14307,0.090027
3.71,-0.16138,0.10669
3.72,-0.1676,0.085907
3.73,-0.12766,0.093231
3.74,-0.14496,0.092712
3.75,-0.15182,0.096497
3.76,-0.38705,0.25653
3.77,-0.29459,0.33725
3.78,-0.24609,0.24271
3.79,-0.25479,0.2067
3.8,-0.20468,0.15115
3.81,-0.12946,0.17914
3.82,-0.16046,0.17334
3.83,-0.15967,0.1427
3.84,-0.14047,0.11929
3.85,-0.089233,0.13025
3.86,-0.1459,0.12366
3.87,-0.17184,0.10913
3.88,-0.13541,0.14777
3.89,-0.097046,0.12814
3.9,-0.13098,0.10376
3.91,-0.10516,0.085358
3.92,-0.092865,0.1142
3.93,-0.11624,0.1011
3.94,-0.11722,0.12054
3.95,-0.083221,0.11761
3.96,-0.077087,0.09668
3.97,-0.088623,0.097717
3.98,-0.072693,0.072388
3.99,-0.088898,0.10391
4,-0.083954,0.10358
4.01,-0.38174,0.43634
4.02,-0.24252,0.42566
4.03,-0.12314,0.27164
4.04,-0.20319,0.2146
4.05,-0.13077,0.086304
4.06,-0.14377,0.089111
4.07,-0.18555,0.26019
4.08,-0.074371,0.1521
4.09,-0.076355,0.11588
4.1,-0.19592,0.12622
4.11,-0.13309,0.16483
4.12,-0.14462,0.16248
4.13,-0.117,0.10611
4.14,-0.10602,0.096191
4.15,-0.16394,0.19812
4.16,-0.1312,0.20844
4.17,-0.085236,0.054596
4.18,-0.11057,0.15509
4.19,-0.054993,0.15552
4.2,-0.090149,0.1713
4.21,-0.13766,0.18701
4.22,-0.083344,0.12918
4.23,-0.12012,0.12482
4.24,-0.10974,0.13846
4.25,-0.10486,0.092987
4.26,-0.1951,0.15997
4.27,-0.22037,0.35349
4.28,-0.17517,0.21289
4.29,-0.19327,0.2291
4.3,-0.14517,0.3002
4.31,-0.097809,0.1506
4.32,-0.11761,0.19006
4.33,-0.10571,0.18729
4.34,-0.10239,0.16049
4.35,-0.14603,0.17801
4.36,-0.13406,0.090515
4.37,-0.12698,0.13324
4.38,-0.12283,0.13785
4.39,-0.11908,0.13782
4.4,-0.1431,0.14029
4.41,-0.040375,0.099091
4.42,-0.06192,0.16412
4.43,-0.1091,0.10178
4.44,-0.082062,0.12296
4.45,-0.038544,0.14536
4.46,-0.072296,0.096741
4.47,-0.05426,0.022308
4.48,-0.08194,0.13852
4.49,-0.071991,0.12271
4.5,-0.04068,0.12442
4.51,-0.29962,0.16559
4.52,-0.10269,0.19046
4.53,-0.25079,0.18066
4.54,-0.15479,0.18301
4.55,-0.17465,0.14166
4.56,-0.1673,0.12402
4.57,-0.12744,0.10843
4.58,-0.11746,0.078583
4.59,-0.07251,0.1008
4.6,-0.085266,0.12848
4.61,-0.11292,0.080994
4.62,-0.10995,0.12
4.63,-0.052216,0.11203
4.64,-0.094116,0.094238
4.65,-0.048828,0.06781
4.66,-0.053711,0.071045
4.67,-0.045685,0.088562
4.68,-0.038544,0.049866
4.69,-0.075195,0.081848
4.7,-0.052429,0.090851
4.71,-0.033936,0.058807
4.72,-0.042877,0.015106
4.73,-0.026459,0.049774
4.74,-0.048859,0.081116
4.75,-0.046387,0.064941
4.76,-0.26364,0.19818
4.77,-0.16068,0.17606
4.78,-0.18646,0.16586
4.79,-0.146,0.11557
4.8,-0.12009,0.069794
4.81,-0.050293,0.084442
4.82,-0.13669,0.10986
4.83,-0.10001,0.095734
4.84,-0.076965,0.070007
4.85,-0.054474,0.11151
4.86,-0.071808,0.067108
4.87,-0.05365,0.058868
4.88,-0.085388,0.068329
4.89,-0.077911,0.075439
4.9,-0.070953,0.059753
4.91,-0.028076,0.039764
4.92,-0.035461,0.056946
4.93,-0.041931,0.03067
4.94,-0.015991,0.036102
4.95,-0.04834,0.054993
4.96,-0.020355,0.03302
4.97,-0.046692,0.031403
4.98,-0.026672,0.048065
4.99,-0.034027,0.036499
5,-0.022949,0.048492
5.01,-0.14359,0.13159
5.02,-0.22614,0.23172
5.03,-0.18176,0.19348
5.04,-0.15945,0.12875
5.05,-0.11972,0.104
5.06,-0.10315,0.11218
5.07,-0.049652,0.092072
5.08,-0.064392,0.10181
5.09,-0.082153,0.10062
5.1,-0.080902,0.1066
5.11,-0.067719,0.11194
5.12,-0.058258,0.065643
5.13,-0.063782,0.073883
5.14,-0.053833,0.1087
5.15,-0.085968,0.076447
5.16,-0.086517,0.041962
5.17,-0.068878,0.10889
5.18,-0.068298,0.057281
5.19,-0.077423,0.063843
5.2,-0.045624,0.048798
5.21,-0.053711,0.092407
5.22,-0.099976,0.069489
5.23,-0.065552,0.065002
5.24,-0.088898,0.064789
5.25,-0.061096,0.079895
5.26,-0.088348,0.2121
5.27,-0.18033,0.058472
5.28,-0.12057,0.15582
5.29,-0.045898,0.098816
5.3,-0.11597,0.125
5.31,-0.09317,0.092865
5.32,-0.085449,0.063995
5.33,-0.024902,0.069244
5.34,-0.074219,0.032715
5.35,-0.038757,0.048615
5.36,-0.058441,0.054779
5.37,-0.023315,0.061127
5.38,-0.05191,0.078644
5.39,-0.07309,0.080048
5.4,-0.032379,0.031982
5.41,-0.030823,0.048096
5.42,-0.021118,0.018555
5.43,-0.042267,0.072296
5.44,-0.037415,0.055603
5.45,-0.036102,0.020996
5.46,-0.05246,0.043945
5.47,-0.051025,0.036011
5.48,-0.0080872,0.031006
5.49,-0.015228,0.025543
5.5,-0.022491,0.033386
5.51,-0.21393,0.17026
5.52,-0.25836,0.1973
5.53,-0.20856,0.18878
5.54,-0.1658,0.10425
5.55,-0.079071,0.1441
5.56,-0.11432,0.14941
5.57,-0.11887,0.097778
5.58,-0.10831,0.078766
5.59,-0.04007,0.096527
5.6,-0.1376,0.095825
5.61,-0.097321,0.11655
5.62,-0.084625,0.085022
5.63,-0.078949,0.091675
5.64,-0.080658,0.073853
5.65,-0.078674,0.052063
5.66,-0.067566,0.050171
5.67,-0.073364,0.047119
5.68,-0.068207,0.063019
5.69,-0.05481,0.051025
5.7,-0.026123,0.06189
5.71,-0.043335,0.037964
5.72,-0.053619,0.033936
5.73,-0.076324,0.052185
5.74,-0.054352,0.056885
5.75,-0.051086,0.047882
5.76,-0.29068,0.33115
5.77,-0.049591,0.23935
5.78,-0.21225,0.042633
5.79,-0.19901,0.22882
5.8,-0.14627,0.16046
5.81,-0.14719,0.1492
5.82,-0.14471,0.08017
5.83,-0.086487,0.11438
5.84,-0.08728,0.13205
5.85,-0.12442,0.12878
5.86,-0.10278,0.10986
5.87,-0.11908,0.14859
5.88,-0.034332,0.088501
5.89,-0.082733,0.092804
5.9,-0.051788,0.093262
5.91,-0.046906,0.043945
5.92,-0.068726,0.081604
5.93,-0.055115,0.051208
5.94,-0.031036,0.06723
5.95,-0.051575,0.065521
5.96,-0.042145,0.047729
5.97,-0.053925,0.021118
5.98,-0.017059,0.049561
5.99,-0.037354,0.043243
6,-0.061432,0.071991
6.01,-0.38528,0.15475
6.02,-0.30847,0.2554
6.03,-0.23361,0.18979
6.04,-0.24872,0.16321
6.05,-0.15298,0.0737
6.06,-0.15332,0.13702
6.07,-0.092041,0.14246
6.08,-0.1485,0.16022
6.09,-0.14191,0.096832
6.1,-0.14542,0.1467
6.11,-0.047363,0.16125
6.12,-0.10538,0.14771
6.13,-0.10257,0.14426
6.14,-0.1102,0.15219
6.15,-0.06546,0.16095
6.16,-0.062622,0.10254
6.17,-0.058289,0.11194
6.18,-0.048035,0.12961
6.19,-0.049622,0.11139
6.2,-0.061279,0.040253
6.21,-0.056854,0.10406
6.22,-0.059814,0.13461
6.23,-0.076355,0.11862
6.24,-0.050659,0.065155
6.25,-0.048767,0.12201
6.26,-0.17551,0.32214
6.27,-0.17316,0.13004
6.28,-0.12979,0.27377
6.29,-0.13574,0.22598
6.3,-0.12833,0.1785
6.31,-0.11517,0.1189
6.32,-0.083984,0.17249
6.33,-0.079376,0.13797
6.34,-0.084473,0.15851
6.35,-0.088654,0.14194
6.36,-0.069611,0.15665
6.37,-0.078735,0.1398
6.38,-0.094604,0.12839
6.39,-0.059326,0.13889
6.4,-0.06839,0.1022
6.41,-0.069336,0.09137
6.42,-0.054474,0.066101
6.43,-0.067261,0.089478
6.44,-0.050018,0.087402
6.45,-0.066986,0.097076
6.46,-0.050537,0.094849
6.47,-0.048187,0.079376
6.48,-0.069733,0.10782
6.49,-0.058899,0.056793
6.5,-0.046204,0.078674
6.51,-0.16473,0.091644
6.52,-0.13785,0.27185
6.53,-0.13025,0.20752
6.54,-0.10568,0.18106
6.55,-0.12146,0.15134
6.56,-0.099426,0.14874
6.57,-0.08078,0.13348
6.58,-0.082977,0.12668
6.59,-0.084747,0.1427
6.6,-0.078583,0.11871
6.61,-0.065674,0.10959
6.62,-0.084106,0.086334
6.63,-0.049042,0.1004
6.64,-0.069183,0.091125
6.65,-0.082977,0.073547
6.66,-0.06958,0.074188
6.67,-0.050537,0.086151
6.68,-0.067078,0.052856
6.69,-0.069611,0.079865
6.7,-0.065918,0.049408
6.71,-0.019806,0.04953
6.72,-0.063202,0.082794
6.73,-0.061157,0.051514
6.74,-0.054474,0.039673
6.75,-0.034943,0.06781
6.76,-0.27374,0.26196
6.77,-0.28613,0.22467
6.78,-0.229,0.13254
6.79,-0.14456,0.14954
6.8,-0.12146,0.15991
6.81,-0.13489,0.12766
6.82,-0.10968,0.10336
6.83,-0.1384,0.15073
6.84,-0.085297,0.10144
6.85,-0.090302,0.098816
6.86,-0.10916,0.11047
6.87,-0.094238,0.10611
6.88,-0.033234,0.12115
6.89,-0.11227,0.050446
6.9,-0.07959,0.084137
6.91,-0.073395,0.078827
6.92,-0.048981,0.047272
6.93,-0.059753,0.041687
6.94,-0.056213,0.077728
6.95,-0.046692,0.05603
6.96,-0.047516,0.075867
6.97,-0.069183,0.076691
6.98,-0.048218,0.07016
6.99,-0.02713,0.047241
7,-0.049927,0.048004
7.01,-0.31628,0.40283
7.02,-0.32156,0.21051
7.03,-0.22882,0.13687
7.04,-0.22083,0.20694
7.05,-0.094513,0.12238
7.06,-0.13867,0.11157
7.07,-0.16946,0.15024
7.08,-0.1503,0.12628
7.09,-0.045044,0.12982
7.1,-0.15054,0.11551
7.11,-0.13565,0.10315
7.12,-0.13504,0.13025
7.13,-0.052216,0.11136
7.14,-0.10779,0.08905
7.15,-0.12195,0.13809
7.16,-0.082916,0.13596
7.17,-0.066864,0.097931
7.18,-0.092194,0.06839
7.19,-0.070374,0.10944
7.2,-0.099548,0.10684
7.21,-0.098724,0.11526
7.22,-0.12024,0.11331
7.23,-0.060425,0.13812
7.24,-0.11722,0.11768
7.25,-0.098724,0.11008
7.26,-0.30063,0.11703
7.27,-0.13806,0.2634
7.28,-0.21863,0.271
7.29,-0.19174,0.13196
7.3,-0.17297,0.22357
7.31,-0.1123,0.20972
7.32,-0.18536,0.18961
7.33,-0.12192,0.10632
7.34,-0.15121,0.18011
7.35,-0.10831,0.18076
7.36,-0.12448,0.20667
7.37,-0.14771,0.20746
7.38,-0.1301,0.16141
7.39,-0.079681,0.18005
7.4,-0.098602,0.066711
7.41,-0.10455,0.12506
7.42,-0.10651,0.14789
7.43,-0.10419,0.13498
7.44,-0.11285,0.079498
7.45,-0.11841,0.12457
7.46,-0.045288,0.11755
7.47,-0.071747,0.092834
7.48,-0.094208,0.084167
7.49,-0.085754,0.11121
7.5,-0.064362,0.12473
7.51,-0.26343,0.26514
7.52,-0.33301,0.36743
7.53,-0.21671,0.30615
7.54,-0.1481,0.22546
7.55,-0.18094,0.12277
7.56,-0.15402,0.22739
7.57,-0.13391,0.20401
7.58,-0.13617,0.19855
7.59,-0.15881,0.17435
7.6,-0.12704,0.19064
7.61,-0.060638,0.15552
7.62,-0.099823,0.14542
7.63,-0.092407,0.16553
7.64,-0.10019,0.1785
7.65,-0.11673,0.16272
7.66,-0.10815,0.15118
7.67,-0.086456,0.14941
7.68,-0.056396,0.12753
7.69,-0.086273,0.11166
7.7,-0.08075,0.085541
7.71,-0.11453,0.12469
7.72,-0.10995,0.11917
7.73,-0.10681,0.12149
7.74,-0.087433,0.10333
7.75,-0.085449,0.10834
7.76,-0.20157,0.27808
7.77,-0.20926,0.18649
7.78,-0.14517,0.25192
7.79,-0.12607,0.21588
7.8,-0.11374,0.1969
7.81,-0.1091,0.10779
7.82,-0.099579,0.16681
7.83,-0.085938,0.14056
7.84,-0.078094,0.1528
7.85,-0.085663,0.090515
7.86,-0.071838,0.14752
7.87,-0.079987,0.16098
7.88,-0.073456,0.12482
7.89,-0.059082,0.099335
7.9,-0.05658,0.11829
7.91,-0.067902,0.10059
7.92,-0.08493,0.093567
7.93,-0.073212,0.11423
7.94,-0.058075,0.11493
7.95,-0.063232,0.11209
7.96,-0.058502,0.05127
7.97,-0.03241,0.08609
7.98,-0.091095,0.08844
7.99,-0.074951,0.084503
8,-0.089325,0.071198
8.01,-0.17273,0.25336
8.02,-0.25269,0.3533
8.03,-0.31018,0.27823
8.04,-0.16943,0.26389
8.05,-0.19476,0.21069
8.06,-0.098267,0.20831
8.07,-0.13226,0.056793
8.08,-0.036743,0.085632
8.09,-0.10205,0.17789
8.1,-0.15277,0.16995
8.11,-0.16919,0.099487
8.12,-0.097443,0.17096
8.13,-0.088074,0.18173
8.14,-0.14035,0.06366
8.15,-0.096008,0.0914
8.16,-0.050385,0.099976
8.17,-0.13705,0.093292
8.18,-0.14951,0.081299
8.19,-0.061981,0.12292
8.2,-0.059662,0.12503
8.21,-0.10315,0.080811
8.22,-0.10068,0.086334
8.23,-0.057281,0.10364
8.24,-0.093445,0.10159
8.25,-0.13281,0.099426
8.26,-0.28198,0.285
8.27,-0.28308,0.23233
8.28,-0.29614,0.22815
8.29,-0.1554,0.16748
8.3,-0.22525,0.22885
8.31,-0.053253,0.17639
8.32,-0.15674,0.12796
8.33,-0.14749,0.14691
8.34,-0.13474,0.084015
8.35,-0.12088,0.15112
8.36,-0.13635,0.086945
8.37,-0.10022,0.16495
8.38,-0.077423,0.14377
8.39,-0.11142,0.13608
8.4,-0.15622,0.085327
8.41,-0.11609,0.079712
8.42,-0.063385,0.10373
8.43,-0.091217,0.094116
8.44,-0.075714,0.10358
8.45,-0.0737,0.073181
8.46,-0.037476,0.11435
8.47,-0.094452,0.036316
8.48,-0.080475,0.05899
8.49,-0.076416,0.074249
8.5,-0.04892,0.079895
8.51,-0.3288,0.20178
8.52,-0.26483,0.19556
8.53,-0.17038,0.21857
8.54,-0.18518,0.12015
8.55,-0.22803,0.11038
8.56,-0.11057,0.11539
8.57,-0.10471,0.14426
8.58,-0.14426,0.09726
8.59,-0.14499,0.12927
8.6,-0.078979,0.12659
8.61,-0.13086,0.10291
8.62,-0.15543,0.085205
8.63,-0.097839,0.12082
8.64,-0.051392,0.12927
8.65,-0.0979,0.10773
8.66,-0.078247,0.11368
8.67,-0.051453,0.11713
8.68,-0.052643,0.09198
8.69,-0.080292,0.06366
8.7,-0.056702,0.09201
8.71,-0.069672,0.099091
8.72,-0.063416,0.10666
8.73,-0.062714,0.082153
8.74,-0.047211,0.11063
8.75,-0.046967,0.070892
8.76,-0.16815,0.24335
8.77,-0.090332,0.22791
8.78,-0.085114,0.16974
8.79,-0.069214,0.17914
8.8,-0.078644,0.09079
8.81,-0.068024,0.14069
8.82,-0.086487,0.10269
8.83,-0.069458,0.082306
8.84,-0.053802,0.064178
8.85,-0.056732,0.07431
8.86,-0.066772,0.10104
8.87,-0.061096,0.075714
8.88,-0.065765,0.06308
8.89,-0.017365,0.057922
8.9,-0.030273,0.050598
8.91,-0.04248,0.084595
8.92,-0.04834,0.049011
8.93,-0.022491,0.071381
8.94,-0.065125,0.036194
8.95,-0.04834,0.048706
8.96,-0.031128,0.044861
8.97,-0.017822,0.054779
8.98,-0.049561,0.079041
8.99,-0.060669,0.067627
9,-0.062134,0.071838
9.01,-0.06073,0.3425
9.02,-0.30234,0.21811
9.03,-0.23288,0.24307
9.04,-0.23459,0.18176
9.05,-0.17371,0.16302
9.06,-0.18964,0.081787
9.07,-0.16684,0.16772
9.08,-0.133,0.12268
9.09,-0.13586,0.11346
9.1,-0.12338,0.055267
9.11,-0.13956,0.10132
9.12,-0.07373,0.129
9.13,-0.12994,0.13934
9.14,-0.1282,0.13531
9.15,-0.089874,0.086365
9.16,-0.090454,0.065491
9.17,-0.061188,0.043976
9.18,-0.103,0.083282
9.19,-0.07309,0.096313
9.2,-0.08493,0.10703
9.21,-0.094025,0.077393
9.22,-0.068756,0.075989
9.23,-0.059845,0.073822
9.24,-0.059845,0.072083
9.25,-0.089203,0.074951
9.26,-0.24942,0.13882
9.27,-0.177,0.17664
9.28,-0.18027,0.11609
9.29,-0.13794,0.1127
9.3,-0.15195,0.12286
9.31,-0.071777,0.10287
9.32,-0.13058,0.086365
9.33,-0.10455,0.11798
9.34,-0.1069,0.14136
9.35,-0.11096,0.094635
9.36,-0.1145,0.065765
9.37,-0.13556,0.13312
9.38,-0.10425,0.11624
9.39,-0.12524,0.13074
9.4,-0.095215,0.11996
9.41,-0.087036,0.14203
9.42,-0.080994,0.10553
9.43,-0.098267,0.12515
9.44,-0.11215,0.1351
9.45,-0.096558,0.10373
9.46,-0.095459,0.10733
9.47,-0.07074,0.050934
9.48,-0.075958,0.11432
9.49,-0.069946,0.076477
9.5,-0.084961,0.11569
9.51,-0.23157,0.19266
9.52,-0.21323,0.26248
9.53,-0.20071,0.18463
9.54,-0.14618,0.16193
9.55,-0.14935,0.12802
9.56,-0.15164,0.12296
9.57,-0.15182,0.14682
9.58,-0.13062,0.13882
9.59,-0.1528,0.13611
9.6,-0.10132,0.12692
9.61,-0.10696,0.11841
9.62,-0.10791,0.098663
9.63,-0.13092,0.09375
9.64,-0.11487,0.15219
9.65,-0.13055,0.12469
9.66,-0.10785,0.12064
9.67,-0.068115,0.10834
9.68,-0.048065,0.10513
9.69,-0.056488,0.071259
9.7,-0.080933,0.083832
9.71,-0.1091,0.14221
9.72,-0.079254,0.12506
9.73,-0.079346,0.042572
9.74,-0.051666,0.092285
9.75,-0.043243,0.079498
9.76,-0.23431,0.16364
9.77,-0.11484,0.17371
9.78,-0.13565,0.16757
9.79,-0.086365,0.13135
9.8,-0.093048,0.059753
9.81,-0.060852,0.10776
9.82,-0.11182,0.078247
9.83,-0.082581,0.090973
9.84,-0.057983,0.067963
9.85,-0.047791,0.10599
9.86,-0.070343,0.09491
9.87,-0.065002,0.057251
9.88,-0.085052,0.096313
9.89,-0.082855,0.07608
9.9,-0.052246,0.066803
9.91,-0.03476,0.050507
9.92,-0.039612,0.052521
9.93,-0.028168,0.045746
9.94,-0.025482,0.018433
9.95,-0.041229,0.064392
9.96,-0.022827,0.053619
9.97,-0.032379,0.016785
9.98,-0.029053,0.032654
9.99,-0.021606,0.020325
10,-0.0098877,0.034668


==> img/Tenor_Digest.csv <==
0.01,-0.092072,0.13126
0.02,-0.12643,0.17307
0.03,-0.12274,0.18039
0.04,-0.12323,0.18265
0.05,-0.13266,0.17105
0.06,-0.11713,0.1571
0.07,-0.12042,0.15009
0.08,-0.09552,0.1449
0.09,-0.090881,0.14246
0.1,-0.08374,0.13931
0.11,-0.082947,0.13812
0.12,-0.077728,0.13708
0.13,-0.071838,0.12268
0.14,-0.066742,0.12192
0.15,-0.064697,0.11606
0.16,-0.062714,0.10657
0.17,-0.058502,0.10043
0.18,-0.059784,0.092346
0.19,-0.062134,0.090424
0.2,-0.067505,0.094513
0.21,-0.065094,0.085388
0.22,-0.066315,0.083405
0.23,-0.059631,0.080139
0.24,-0.061401,0.076813
0.25,-0.060944,0.070129
0.26,-0.056091,0.073212
0.27,-0.058228,0.071259
0.28,-0.057892,0.066376
0.29,-0.05127,0.057617
0.3,-0.057037,0.053864
0.31,-0.058105,0.04895
0.32,-0.052948,0.044739
0.33,-0.052246,0.038971
0.34,-0.051514,0.036957
0.35,-0.049225,0.033905
0.36,-0.048828,0.031708
0.37,-0.043091,0.029053
0.38,-0.038452,0.02771
0.39,-0.038177,0.024597
0.4,-0.033661,0.023712
0.41,-0.031769,0.027313
0.42,-0.031097,0.025757
0.43,-0.028992,0.027618
0.44,-0.02887,0.026672
0.45,-0.026093,0.023895
0.46,-0.025909,0.022522
0.47,-0.025391,0.0224
0.48,-0.025269,0.020752
0.49,-0.022949,0.021027
0.5,-0.019379,0.023651
0.51,-0.018677,0.023193
0.52,-0.017395,0.022827
0.53,-0.014709,0.02298
0.54,-0.013672,0.022186
0.55,-0.013306,0.022614
0.56,-0.01239,0.020996
0.57,-0.011444,0.019104
0.58,-0.010712,0.018188
0.59,-0.0095215,0.017456
0.6,-0.010925,0.01651
0.61,-0.13391,0.15335
0.62,-0.14517,0.16165
0.63,-0.16962,0.1496
0.64,-0.16562,0.16516
0.65,-0.13882,0.14838
0.66,-0.12769,0.14111
0.67,-0.15662,0.12418
0.68,-0.15295,0.14478
0.69,-0.1394,0.12814
0.7,-0.11719,0.12961
0.71,-0.14474,0.11832
0.72,-0.11542,0.1272
0.73,-0.11481,0.11398
0.74,-0.12326,0.099426
0.75,-0.10577,0.108
0.76,-0.10822,0.11264
0.77,-0.12585,0.1055
0.78,-0.08606,0.089966
0.79,-0.10583,0.081909
0.8,-0.12308,0.070953
0.81,-0.11694,0.069489
0.82,-0.125,0.065918
0.83,-0.10925,0.076355
0.84,-0.10385,0.080414
0.85,-0.10849,0.0867
0.86,-0.10669,0.086395
0.87,-0.1116,0.086426
0.88,-0.080048,0.085815
0.89,-0.072388,0.078766
0.9,-0.075256,0.082611
0.91,-0.16589,0.13342
0.92,-0.24585,0.28998
0.93,-0.22113,0.28824
0.94,-0.22906,0.22971
0.95,-0.21198,0.23785
0.96,-0.20837,0.20499
0.97,-0.17236,0.20383
0.98,-0.18158,0.18158
0.99,-0.18063,0.18365
1,-0.15689,0.1554
1.01,-0.13333,0.15927
1.02,-0.13547,0.16565
1.03,-0.13828,0.17514
1.04,-0.12585,0.13632
1.05,-0.12741,0.14737
1.06,-0.13428,0.14157
1.07,-0.12814,0.11383
1.08,-0.11209,0.10849
1.09,-0.11588,0.099854
1.1,-0.10861,0.097504
1.11,-0.1062,0.10913
1.12,-0.11377,0.094208
1.13,-0.10565,0.090973
1.14,-0.10541,0.076294
1.15,-0.09845,0.08609
1.16,-0.097443,0.090332
1.17,-0.095825,0.085175
1.18,-0.085022,0.081482
1.19,-0.080048,0.073212
1.2,-0.082458,0.07135
1.21,-0.18442,0.18234
1.22,-0.27112,0.24118
1.23,-0.28818,0.25827
1.24,-0.20682,0.21182
1.25,-0.22046,0.19495
1.26,-0.21399,0.21353
1.27,-0.20587,0.18069
1.28,-0.1601,0.1488
1.29,-0.13074,0.12961
1.3,-0.11575,0.133
1.31,-0.095978,0.12338
1.32,-0.08902,0.11612
1.33,-0.079163,0.11304
1.34,-0.054443,0.10208
1.35,-0.046204,0.082703
1.36,-0.053497,0.076416
1.37,-0.053162,0.068817
1.38,-0.057892,0.059235
1.39,-0.058563,0.059845
1.4,-0.057739,0.074646
1.41,-0.045502,0.06897
1.42,-0.070465,0.065033
1.43,-0.064606,0.074188
1.44,-0.073669,0.073303
1.45,-0.078217,0.070374
1.46,-0.066833,0.069183
1.47,-0.074677,0.063354
1.48,-0.066772,0.05658
1.49,-0.065582,0.045563
1.5,-0.070923,0.040161
1.51,-0.09079,0.071991
1.52,-0.1178,0.10101
1.53,-0.098053,0.084442
1.54,-0.096405,0.10922
1.55,-0.1022,0.098724
1.56,-0.10684,0.087219
1.57,-0.085114,0.065033
1.58,-0.081024,0.062714
1.59,-0.065186,0.073608
1.6,-0.067535,0.074615
1.61,-0.066772,0.070801
1.62,-0.066864,0.069824
1.63,-0.068115,0.059479
1.64,-0.070129,0.057556
1.65,-0.062317,0.066803
1.66,-0.067719,0.05954
1.67,-0.057831,0.060089
1.68,-0.049133,0.04245
1.69,-0.04718,0.042236
1.7,-0.05368,0.04776
1.71,-0.059448,0.047577
1.72,-0.054169,0.047241
1.73,-0.046692,0.051483
1.74,-0.056213,0.054565
1.75,-0.059082,0.052856
1.76,-0.053101,0.048553
1.77,-0.054962,0.055176
1.78,-0.052155,0.041901
1.79,-0.039093,0.042847
1.8,-0.033051,0.036682
1.81,-0.15793,0.10922
1.82,-0.21051,0.14386
1.83,-0.2052,0.20898
1.84,-0.21149,0.18991
1.85,-0.19315,0.18256
1.86,-0.17786,0.18713
1.87,-0.17764,0.19449
1.88,-0.15649,0.1564
1.89,-0.1828,0.1922
1.9,-0.15369,0.14551
1.91,-0.15384,0.19641
1.92,-0.14883,0.19876
1.93,-0.15149,0.14835
1.94,-0.11465,0.18527
1.95,-0.097504,0.2207
1.96,-0.11591,0.15869
1.97,-0.10138,0.2207
1.98,-0.12796,0.18744
1.99,-0.10153,0.15811
2,-0.10129,0.16742
2.01,-0.095764,0.17044
2.02,-0.1019,0.13831
2.03,-0.10516,0.16483
2.04,-0.092255,0.14792
2.05,-0.086273,0.14639
2.06,-0.088135,0.1312
2.07,-0.10764,0.11465
2.08,-0.1084,0.12646
2.09,-0.10278,0.13498
2.1,-0.08374,0.10019
2.11,-0.10745,0.11981
2.12,-0.13873,0.17963
2.13,-0.14194,0.14032
2.14,-0.17444,0.19611
2.15,-0.12756,0.21286
2.16,-0.15042,0.17249
2.17,-0.16147,0.20294
2.18,-0.11896,0.15356
2.19,-0.13358,0.15152
2.2,-0.11929,0.17377
2.21,-0.1087,0.14334
2.22,-0.10629,0.15228
2.23,-0.13394,0.15961
2.24,-0.12463,0.16663
2.25,-0.12073,0.14508
2.26,-0.11664,0.12186
2.27,-0.084534,0.1424
2.28,-0.12332,0.1178
2.29,-0.086731,0.090118
2.3,-0.10791,0.1304
2.31,-0.12335,0.1102
2.32,-0.10406,0.11499
2.33,-0.10815,0.080627
2.34,-0.10254,0.079681
2.35,-0.095276,0.089874
2.36,-0.078613,0.10062
2.37,-0.13196,0.087769
2.38,-0.09082,0.088867
2.39,-0.11188,0.057434
2.4,-0.081482,0.079224
2.41,-0.19022,0.23688
2.42,-0.2283,0.21378
2.43,-0.2153,0.22552
2.44,-0.20651,0.24112
2.45,-0.18042,0.22461
2.46,-0.16638,0.22351
2.47,-0.15848,0.1824
2.48,-0.14935,0.19717
2.49,-0.15875,0.20145
2.5,-0.14337,0.18814
2.51,-0.13315,0.17932
2.52,-0.13766,0.17215
2.53,-0.12628,0.13809
2.54,-0.13751,0.1312
2.55,-0.12259,0.12256
2.56,-0.12119,0.11957
2.57,-0.10483,0.1156
2.58,-0.12125,0.093719
2.59,-0.10886,0.095215
2.6,-0.10715,0.094971
2.61,-0.11798,0.08316
2.62,-0.11264,0.08844
2.63,-0.095795,0.099457
2.64,-0.092743,0.094177
2.65,-0.076782,0.1055
2.66,-0.071198,0.085754
2.67,-0.081665,0.078308
2.68,-0.073486,0.072174
2.69,-0.066376,0.079407
2.7,-0.063934,0.066315
2.71,-0.14404,0.15393
2.72,-0.18576,0.16742
2.73,-0.23627,0.20297
2.74,-0.22623,0.20032
2.75,-0.20737,0.18768
2.76,-0.19177,0.17776
2.77,-0.1835,0.16766
2.78,-0.14368,0.15527
2.79,-0.1315,0.142
2.8,-0.1243,0.13095
2.81,-0.12311,0.11948
2.82,-0.12039,0.11151
2.83,-0.11108,0.10022
2.84,-0.10529,0.10263
2.85,-0.094666,0.094116
2.86,-0.078796,0.080658
2.87,-0.076141,0.081329
2.88,-0.080261,0.078003
2.89,-0.075745,0.075562
2.9,-0.052643,0.071716
2.91,-0.067657,0.048035
2.92,-0.065247,0.043945
2.93,-0.061157,0.048126
2.94,-0.052429,0.051788
2.95,-0.052246,0.044373
2.96,-0.052704,0.05838
2.97,-0.056183,0.046814
2.98,-0.040039,0.05191
2.99,-0.028961,0.049591
3,-0.041504,0.041931
3.01,-0.22858,0.27307
3.02,-0.30795,0.29608
3.03,-0.31461,0.33737
3.04,-0.27899,0.24219
3.05,-0.24448,0.27039
3.06,-0.26382,0.24994
3.07,-0.23645,0.23093
3.08,-0.19308,0.18976
3.09,-0.20868,0.17712
3.1,-0.1586,0.14816
3.11,-0.19153,0.17056
3.12,-0.15347,0.12863
3.13,-0.1702,0.16403
3.14,-0.15054,0.1048
3.15,-0.10999,0.14328
3.16,-0.10934,0.089142
3.17,-0.11139,0.11981
3.18,-0.091187,0.11584
3.19,-0.098541,0.085541
3.2,-0.086426,0.085876
3.21,-0.099243,0.097382
3.22,-0.097076,0.075867
3.23,-0.078003,0.099884
3.24,-0.08548,0.091003
3.25,-0.076508,0.083984
3.26,-0.083771,0.08197
3.27,-0.089081,0.07016
3.28,-0.090393,0.1069
3.29,-0.068268,0.080994
3.3,-0.096802,0.076721
3.31,-0.14957,0.094055
3.32,-0.21216,0.26068
3.33,-0.18225,0.22931
3.34,-0.20352,0.19434
3.35,-0.16891,0.18268
3.36,-0.17764,0.17151
3.37,-0.15546,0.15472
3.38,-0.16406,0.15479
3.39,-0.15771,0.16272
3.4,-0.12613,0.13297
3.41,-0.13065,0.12036
3.42,-0.12222,0.13596
3.43,-0.13168,0.13898
3.44,-0.11823,0.13669
3.45,-0.11859,0.13303
3.46,-0.11734,0.11884
3.47,-0.10306,0.10791
3.48,-0.1008,0.10153
3.49,-0.10419,0.096588
3.5,-0.10214,0.097504
3.51,-0.10135,0.092194
3.52,-0.098236,0.092041
3.53,-0.099182,0.09375
3.54,-0.097839,0.082611
3.55,-0.086334,0.089478
3.56,-0.089355,0.089935
3.57,-0.082428,0.085022
3.58,-0.078278,0.077271
3.59,-0.082031,0.078278
3.6,-0.081696,0.076965
3.61,-0.11121,0.13773
3.62,-0.11899,0.14597
3.63,-0.12912,0.14716
3.64,-0.12061,0.11148
3.65,-0.13519,0.13336
3.66,-0.11053,0.13516
3.67,-0.11319,0.11969
3.68,-0.11807,0.11172
3.69,-0.090576,0.10681
3.7,-0.10535,0.09256
3.71,-0.10141,0.10074
3.72,-0.11255,0.097046
3.73,-0.11307,0.092621
3.74,-0.089233,0.11148
3.75,-0.10803,0.087891
3.76,-0.10071,0.086609
3.77,-0.080963,0.086792
3.78,-0.08551,0.074615
3.79,-0.076691,0.061981
3.8,-0.074677,0.067719
3.81,-0.076782,0.07077
3.82,-0.080566,0.069855
3.83,-0.080872,0.062164
3.84,-0.085297,0.072876
3.85,-0.088226,0.059937
3.86,-0.082947,0.064301
3.87,-0.086304,0.062988
3.88,-0.079834,0.052826
3.89,-0.067352,0.050079
3.9,-0.073273,0.042572
3.91,-0.068237,0.048096
3.92,-0.077209,0.048004
3.93,-0.068054,0.044342
3.94,-0.061005,0.044159
3.95,-0.061096,0.048218
3.96,-0.054718,0.03891
3.97,-0.052887,0.044403
3.98,-0.04538,0.0401
3.99,-0.053802,0.034698
4,-0.046082,0.038879
4.01,-0.045593,0.036774
4.02,-0.045624,0.03656
4.03,-0.044006,0.033783
4.04,-0.034973,0.038055
4.05,-0.037933,0.03125
4.06,-0.034271,0.036194
4.07,-0.032501,0.032318
4.08,-0.034546,0.030945
4.09,-0.032013,0.031708
4.1,-0.031372,0.034637
4.11,-0.034943,0.030426
4.12,-0.026611,0.032135
4.13,-0.02652,0.029724
4.14,-0.028809,0.028961
4.15,-0.023621,0.025543
4.16,-0.027191,0.025391
4.17,-0.019989,0.025879
4.18,-0.029541,0.032196
4.19,-0.022186,0.023438
4.2,-0.020264,0.026672
4.21,-0.074738,0.080292
4.22,-0.082855,0.09845
4.23,-0.07251,0.11093
4.24,-0.084686,0.10529
4.25,-0.071136,0.090118
4.26,-0.066681,0.08017
4.27,-0.066162,0.08371
4.28,-0.078094,0.082367
4.29,-0.073334,0.084747
4.3,-0.072479,0.10358
4.31,-0.081116,0.088928
4.32,-0.081268,0.083069
4.33,-0.073639,0.078156
4.34,-0.069153,0.075928
4.35,-0.061615,0.069794
4.36,-0.066376,0.07312
4.37,-0.060822,0.070587
4.38,-0.071808,0.066528
4.39,-0.067413,0.060028
4.4,-0.062927,0.060944
4.41,-0.057434,0.06073
4.42,-0.053833,0.062134
4.43,-0.052399,0.066803
4.44,-0.051239,0.061615
4.45,-0.048645,0.054596
4.46,-0.046539,0.048584
4.47,-0.039063,0.046387
4.48,-0.036499,0.04306
4.49,-0.037445,0.047394
4.5,-0.037811,0.047516
4.51,-0.17459,0.17542
4.52,-0.1882,0.20959
4.53,-0.18951,0.18658
4.54,-0.1506,0.19687
4.55,-0.15405,0.16769
4.56,-0.13986,0.16895
4.57,-0.14914,0.13776
4.58,-0.13904,0.13086
4.59,-0.12756,0.13419
4.6,-0.12177,0.13461
4.61,-0.12216,0.12512
4.62,-0.10623,0.12781
4.63,-0.10886,0.10867
4.64,-0.10709,0.088959
4.65,-0.096558,0.096588
4.66,-0.092285,0.084259
4.67,-0.080536,0.085724
4.68,-0.06778,0.078094
4.69,-0.070038,0.077911
4.7,-0.068115,0.066345
4.71,-0.070496,0.058441
4.72,-0.067291,0.056763
4.73,-0.057007,0.056
4.74,-0.052856,0.059174
4.75,-0.049561,0.051361
4.76,-0.046112,0.048401
4.77,-0.042572,0.038605
4.78,-0.044403,0.034943
4.79,-0.036957,0.034668
4.8,-0.031067,0.032623
4.81,-0.21643,0.21341
4.82,-0.26019,0.19675
4.83,-0.19391,0.17551
4.84,-0.15451,0.13831
4.85,-0.18143,0.12457
4.86,-0.13919,0.12042
4.87,-0.14368,0.098175
4.88,-0.12076,0.10199
4.89,-0.11984,0.097443
4.9,-0.089966,0.078949
4.91,-0.11002,0.097076
4.92,-0.10593,0.091583
4.93,-0.10297,0.085388
4.94,-0.12247,0.073212
4.95,-0.10638,0.070587
4.96,-0.099548,0.062805
4.97,-0.085602,0.066467
4.98,-0.094177,0.051392
4.99,-0.090576,0.056427
5,-0.094177,0.075745
5.01,-0.08078,0.071106
5.02,-0.087646,0.063477
5.03,-0.069611,0.065125
5.04,-0.072296,0.066528
5.05,-0.059021,0.071045
5.06,-0.049805,0.068085
5.07,-0.049194,0.074249
5.08,-0.058868,0.072327
5.09,-0.050537,0.062653
5.1,-0.058929,0.068665
5.11,-0.16074,0.21255
5.12,-0.28473,0.25067
5.13,-0.2045,0.25568
5.14,-0.17749,0.21844
5.15,-0.17108,0.19727
5.16,-0.17068,0.19574
5.17,-0.16672,0.16434
5.18,-0.14352,0.15588
5.19,-0.16064,0.18332
5.2,-0.14871,0.14658
5.21,-0.15408,0.14935
5.22,-0.15598,0.13455
5.23,-0.14163,0.13422
5.24,-0.1409,0.11264
5.25,-0.13495,0.12195
5.26,-0.15167,0.12247
5.27,-0.11703,0.1246
5.28,-0.095093,0.13156
5.29,-0.11722,0.098938
5.3,-0.095581,0.096741
5.31,-0.1033,0.11285
5.32,-0.11191,0.090027
5.33,-0.090576,0.092682
5.34,-0.092926,0.098511
5.35,-0.091125,0.087067
5.36,-0.094391,0.073761
5.37,-0.093323,0.069672
5.38,-0.093628,0.074097
5.39,-0.074127,0.078735
5.4,-0.066864,0.05069
5.41,-0.20578,0.21625
5.42,-0.24872,0.2012
5.43,-0.25412,0.25806
5.44,-0.29639,0.23639
5.45,-0.2865,0.18857
5.46,-0.2402,0.20831
5.47,-0.24252,0.22324
5.48,-0.2438,0.20566
5.49,-0.21655,0.20126
5.5,-0.25641,0.18515
5.51,-0.22485,0.19296
5.52,-0.19083,0.17987
5.53,-0.22388,0.18982
5.54,-0.1926,0.16043
5.55,-0.21408,0.19095
5.56,-0.19739,0.16382
5.57,-0.14236,0.18817
5.58,-0.16302,0.1749
5.59,-0.14206,0.12164
5.6,-0.16998,0.13947
5.61,-0.11615,0.1127
5.62,-0.16214,0.13712
5.63,-0.11923,0.095428
5.64,-0.16275,0.13412
5.65,-0.14169,0.11179
5.66,-0.13693,0.12405
5.67,-0.12665,0.11017
5.68,-0.13483,0.087189
5.69,-0.13287,0.11142
5.7,-0.10712,0.09198
5.71,-0.12054,0.13675
5.72,-0.13422,0.15244
5.73,-0.13446,0.13434
5.74,-0.1615,0.13773
5.75,-0.11279,0.16449
5.76,-0.15878,0.12216
5.77,-0.10205,0.10913
5.78,-0.13614,0.12662
5.79,-0.097839,0.095123
5.8,-0.10605,0.14615
5.81,-0.10495,0.094696
5.82,-0.11414,0.12704
5.83,-0.12024,0.10922
5.84,-0.090454,0.10938
5.85,-0.10269,0.11731
5.86,-0.097748,0.092163
5.87,-0.11209,0.096741
5.88,-0.08139,0.070526
5.89,-0.10107,0.083221
5.9,-0.099854,0.059723
5.91,-0.090637,0.089172
5.92,-0.09787,0.059448
5.93,-0.055817,0.086975
5.94,-0.097931,0.083405
5.95,-0.08136,0.070099
5.96,-0.095398,0.086029
5.97,-0.071136,0.056976
5.98,-0.092072,0.073273
5.99,-0.060516,0.055725
6,-0.078033,0.07135
6.01,-0.16138,0.15573
6.02,-0.14404,0.14581
6.03,-0.1535,0.16946
6.04,-0.14752,0.16785
6.05,-0.17502,0.16449
6.06,-0.13345,0.13284
6.07,-0.15237,0.14868
6.08,-0.15894,0.17606
6.09,-0.15128,0.155
6.1,-0.14453,0.18881
6.11,-0.16129,0.1478
6.12,-0.16003,0.13895
6.13,-0.13467,0.16235
6.14,-0.14236,0.13608
6.15,-0.14349,0.13428
6.16,-0.12631,0.14038
6.17,-0.13049,0.13467
6.18,-0.14185,0.12735
6.19,-0.11966,0.12747
6.2,-0.12839,0.12094
6.21,-0.11682,0.11349
6.22,-0.10425,0.13364
6.23,-0.11316,0.12186
6.24,-0.11755,0.10345
6.25,-0.10065,0.11908
6.26,-0.10617,0.099152
6.27,-0.095795,0.11288
6.28,-0.086029,0.1116
6.29,-0.09317,0.10684
6.3,-0.096405,0.090332
6.31,-0.092102,0.12653
6.32,-0.10037,0.10687
6.33,-0.090515,0.098785
6.34,-0.094177,0.14438
6.35,-0.11728,0.12778
6.36,-0.088379,0.10007
6.37,-0.083588,0.10831
6.38,-0.064178,0.093018
6.39,-0.051361,0.09256
6.4,-0.055847,0.11032
6.41,-0.048584,0.087311
6.42,-0.057251,0.084473
6.43,-0.052979,0.092438
6.44,-0.050537,0.076721
6.45,-0.052979,0.078857
6.46,-0.045868,0.082733
6.47,-0.042816,0.066223
6.48,-0.032684,0.056732
6.49,-0.041351,0.057007
6.5,-0.0448,0.061676
6.51,-0.044922,0.055054
6.52,-0.050629,0.051575
6.53,-0.042358,0.054932
6.54,-0.051117,0.048706
6.55,-0.05545,0.057861
6.56,-0.061127,0.055115
6.57,-0.057434,0.048248
6.58,-0.048096,0.036743
6.59,-0.043427,0.047913
6.6,-0.04129,0.041473
6.61,-0.10428,0.13708
6.62,-0.16003,0.16162
6.63,-0.1395,0.1257
6.64,-0.11945,0.1441
6.65,-0.11172,0.13113
6.66,-0.1264,0.14105
6.67,-0.13098,0.13712
6.68,-0.10941,0.13556
6.69,-0.11801,0.13382
6.7,-0.11273,0.10709
6.71,-0.097107,0.11905
6.72,-0.12256,0.085999
6.73,-0.099854,0.1156
6.74,-0.087311,0.11948
6.75,-0.086212,0.094086
6.76,-0.08078,0.098419
6.77,-0.092133,0.10251
6.78,-0.085419,0.080414
6.79,-0.082764,0.086609
6.8,-0.091064,0.093109
6.81,-0.078247,0.0979
6.82,-0.08316,0.087311
6.83,-0.079498,0.092926
6.84,-0.090729,0.077301
6.85,-0.080597,0.094208
6.86,-0.091003,0.089325
6.87,-0.096832,0.070282
6.88,-0.094116,0.086975
6.89,-0.090424,0.084717
6.9,-0.089355,0.090515
6.91,-0.087982,0.078949
6.92,-0.10208,0.11197
6.93,-0.097961,0.087921
6.94,-0.095886,0.089264
6.95,-0.090424,0.13632
6.96,-0.11224,0.091675
6.97,-0.072968,0.076599
6.98,-0.060547,0.08197
6.99,-0.079803,0.074402
7,-0.070465,0.078796
7.01,-0.059723,0.068878
7.02,-0.059998,0.089264
7.03,-0.066376,0.079163
7.04,-0.076294,0.06546
7.05,-0.054138,0.069336
7.06,-0.062653,0.059418
7.07,-0.069519,0.054504
7.08,-0.049133,0.061462
7.09,-0.052643,0.068146
7.1,-0.053772,0.050934
7.11,-0.054443,0.05423
7.12,-0.052521,0.067505
7.13,-0.053162,0.057373
7.14,-0.078156,0.049042
7.15,-0.055145,0.061554
7.16,-0.054108,0.061371
7.17,-0.088867,0.042175
7.18,-0.04837,0.046173
7.19,-0.040009,0.040527
7.2,-0.056885,0.044525
7.21,-0.1185,0.14523
7.22,-0.11215,0.18048
7.23,-0.12997,0.21646
7.24,-0.15717,0.20462
7.25,-0.14236,0.17282
7.26,-0.13611,0.18582
7.27,-0.13232,0.17365
7.28,-0.12421,0.16415
7.29,-0.12756,0.18091
7.3,-0.11517,0.17538
7.31,-0.11426,0.18152
7.32,-0.12524,0.17245
7.33,-0.1181,0.15723
7.34,-0.13205,0.14438
7.35,-0.10342,0.13153
7.36,-0.11047,0.13297
7.37,-0.108,0.1311
7.38,-0.11444,0.12781
7.39,-0.12573,0.10428
7.4,-0.10822,0.10617
7.41,-0.10229,0.10678
7.42,-0.098877,0.095062
7.43,-0.09201,0.10764
7.44,-0.097534,0.10498
7.45,-0.084473,0.085175
7.46,-0.099762,0.092896
7.47,-0.093903,0.074097
7.48,-0.067474,0.080444
7.49,-0.083527,0.072021
7.5,-0.072388,0.076843
7.51,-0.10501,0.091614
7.52,-0.10257,0.10605
7.53,-0.077179,0.077667
7.54,-0.098083,0.11224
7.55,-0.094849,0.11526
7.56,-0.090424,0.1138
7.57,-0.072784,0.0802
7.58,-0.067017,0.091125
7.59,-0.049347,0.084961
7.6,-0.058319,0.091675
7.61,-0.051392,0.085327
7.62,-0.056396,0.08316
7.63,-0.053497,0.077484
7.64,-0.050598,0.072937
7.65,-0.057281,0.07547
7.66,-0.05191,0.073578
7.67,-0.05719,0.069489
7.68,-0.046906,0.058136
7.69,-0.046997,0.05069
7.7,-0.050781,0.061066
7.71,-0.052307,0.05545
7.72,-0.05838,0.04007
7.73,-0.051483,0.052795
7.74,-0.060913,0.054871
7.75,-0.058929,0.052368
7.76,-0.054291,0.050873
7.77,-0.052185,0.050232
7.78,-0.044342,0.037903
7.79,-0.042145,0.036804
7.8,-0.042786,0.037476
7.81,-0.070557,0.10547
7.82,-0.21542,0.17902
7.83,-0.25293,0.22784
7.84,-0.27167,0.23572
7.85,-0.23972,0.17972
7.86,-0.24283,0.18039
7.87,-0.23175,0.17993
7.88,-0.19833,0.20404
7.89,-0.19666,0.17307
7.9,-0.21463,0.17255
7.91,-0.22025,0.16754
7.92,-0.19177,0.15192
7.93,-0.16296,0.18506
7.94,-0.19531,0.18073
7.95,-0.16599,0.18286
7.96,-0.16592,0.16965
7.97,-0.15396,0.15686
7.98,-0.14236,0.16342
7.99,-0.14944,0.17365
8,-0.12546,0.15933
8.01,-0.12985,0.15381
8.02,-0.11255,0.11749
8.03,-0.12967,0.151
8.04,-0.12488,0.15091
8.05,-0.12762,0.14703
8.06,-0.11584,0.12183
8.07,-0.11191,0.13095
8.08,-0.099823,0.11417
8.09,-0.097321,0.11368
8.1,-0.10471,0.1203
8.11,-0.10239,0.12936
8.12,-0.13864,0.16391
8.13,-0.11276,0.12418
8.14,-0.088074,0.15845
8.15,-0.10059,0.14447
8.16,-0.10187,0.14737
8.17,-0.10724,0.10257
8.18,-0.099304,0.10941
8.19,-0.078674,0.10242
8.2,-0.069855,0.13599
8.21,-0.090302,0.11313
8.22,-0.076355,0.1041
8.23,-0.081482,0.078796
8.24,-0.079559,0.096497
8.25,-0.094879,0.091461
8.26,-0.08783,0.082031
8.27,-0.079407,0.092865
8.28,-0.057037,0.068115
8.29,-0.063385,0.077759
8.3,-0.07019,0.068848
8.31,-0.080688,0.081146
8.32,-0.082184,0.05777
8.33,-0.07843,0.078461
8.34,-0.069244,0.07373
8.35,-0.07489,0.089386
8.36,-0.075531,0.068024
8.37,-0.068695,0.071411
8.38,-0.066254,0.051178
8.39,-0.054321,0.049896
8.4,-0.062347,0.067017
8.41,-0.13083,0.12674
8.42,-0.10986,0.13861
8.43,-0.15771,0.18207
8.44,-0.17477,0.19498
8.45,-0.18878,0.17548
8.46,-0.15182,0.17337
8.47,-0.15118,0.16348
8.48,-0.14627,0.1658
8.49,-0.11569,0.1254
8.5,-0.12329,0.13708
8.51,-0.10468,0.11295
8.52,-0.10373,0.13379
8.53,-0.094849,0.12897
8.54,-0.099548,0.12152
8.55,-0.093109,0.11996
8.56,-0.084717,0.10184
8.57,-0.083282,0.08963
8.58,-0.069977,0.087708
8.59,-0.076111,0.069763
8.6,-0.071716,0.093445
8.61,-0.071838,0.08316
8.62,-0.064972,0.071167
8.63,-0.051666,0.072571
8.64,-0.051819,0.076538
8.65,-0.058411,0.075287
8.66,-0.060486,0.0737
8.67,-0.060852,0.072144
8.68,-0.060425,0.068024
8.69,-0.052826,0.054749
8.7,-0.057068,0.054993
8.71,-0.14645,0.10562
8.72,-0.10648,0.12466
8.73,-0.11252,0.15427
8.74,-0.186,0.13885
8.75,-0.1839,0.12845
8.76,-0.12766,0.1228
8.77,-0.19073,0.12656
8.78,-0.20828,0.11111
8.79,-0.20068,0.13702
8.8,-0.19254,0.13321
8.81,-0.18408,0.11353
8.82,-0.18182,0.10461
8.83,-0.18518,0.1297
8.84,-0.15973,0.10303
8.85,-0.15857,0.10834
8.86,-0.15927,0.097382
8.87,-0.1445,0.11502
8.88,-0.15317,0.11203
8.89,-0.13705,0.089844
8.9,-0.13303,0.10239
8.91,-0.14493,0.08786
8.92,-0.14426,0.088684
8.93,-0.13065,0.10199
8.94,-0.13181,0.1015
8.95,-0.13556,0.1037
8.96,-0.14044,0.10046
8.97,-0.13831,0.088379
8.98,-0.12546,0.086761
8.99,-0.10733,0.086243
9,-0.10568,0.074738
9.01,-0.16827,0.13928
9.02,-0.24512,0.34488
9.03,-0.2626,0.28397
9.04,-0.27637,0.2276
9.05,-0.19635,0.22229
9.06,-0.20892,0.19327
9.07,-0.16064,0.15753
9.08,-0.22229,0.15195
9.09,-0.19275,0.16302
9.1,-0.14941,0.14481
9.11,-0.17859,0.13382
9.12,-0.15244,0.14645
9.13,-0.15369,0.11722
9.14,-0.14996,0.096375
9.15,-0.12967,0.10727
9.16,-0.13129,0.096313
9.17,-0.12231,0.083557
9.18,-0.10721,0.092896
9.19,-0.12668,0.073853
9.2,-0.12482,0.088348
9.21,-0.11282,0.077667
9.22,-0.11743,0.07666
9.23,-0.099121,0.081543
9.24,-0.098969,0.075684
9.25,-0.078796,0.074799
9.26,-0.083282,0.083252
9.27,-0.093719,0.084442
9.28,-0.087219,0.074066
9.29,-0.080353,0.075531
9.3,-0.087585,0.086395
9.31,-0.087006,0.08783
9.32,-0.07373,0.083466
9.33,-0.074493,0.077911
9.34,-0.072662,0.073456
9.35,-0.069977,0.07666
9.36,-0.068451,0.070679
9.37,-0.068054,0.06546
9.38,-0.063782,0.064972
9.39,-0.056671,0.064117
9.4,-0.052643,0.06958
9.41,-0.070251,0.063354
9.42,-0.060364,0.067352
9.43,-0.054138,0.069397
9.44,-0.042145,0.061157
9.45,-0.040283,0.060822
9.46,-0.037994,0.060272
9.47,-0.039398,0.06546
9.48,-0.035339,0.059479
9.49,-0.03299,0.061798
9.5,-0.034515,0.057983
9.51,-0.033112,0.053894
9.52,-0.037811,0.052643
9.53,-0.037872,0.047791
9.54,-0.039948,0.044861
9.55,-0.038879,0.051544
9.56,-0.044739,0.046844
9.57,-0.042419,0.045013
9.58,-0.044342,0.048645
9.59,-0.038483,0.045197
9.6,-0.03952,0.039368
9.61,-0.11902,0.11264
9.62,-0.20288,0.13629
9.63,-0.16827,0.17056
9.64,-0.16452,0.18903
9.65,-0.15427,0.12872
9.66,-0.14227,0.14951
9.67,-0.16431,0.12759
9.68,-0.11359,0.17447
9.69,-0.14426,0.15573
9.7,-0.13419,0.12601
9.71,-0.116,0.12714
9.72,-0.10825,0.12036
9.73,-0.11417,0.10892
9.74,-0.10773,0.16052
9.75,-0.1011,0.12625
9.76,-0.12314,0.09259
9.77,-0.13559,0.13815
9.78,-0.085541,0.11972
9.79,-0.089264,0.14847
9.8,-0.10254,0.10657
9.81,-0.08374,0.12442
9.82,-0.11359,0.10092
9.83,-0.070129,0.11169
9.84,-0.094452,0.087189
9.85,-0.088135,0.12042
9.86,-0.096497,0.089874
9.87,-0.081055,0.092529
9.88,-0.077576,0.087311
9.89,-0.067657,0.080414
9.9,-0.092834,0.085632
9.91,-0.18622,0.17059
9.92,-0.21005,0.20889
9.93,-0.26083,0.19644
9.94,-0.25363,0.23959
9.95,-0.2218,0.19342
9.96,-0.25494,0.23856
9.97,-0.2049,0.18954
9.98,-0.15817,0.15353
9.99,-0.17477,0.18738
10,-0.18042,0.16946


==> img/actual_sound_loudness.csv <==
tester,scene,input,loudness_m5,loudness_0,loudness_p5
1,1,1,0.02784,0.069577,1.8591
1,2,1,0.028944,0.07954,1.9537
1,3,1,0.028452,0.071147,1.7949
1,4,1,0.029123,0.070935,2.0488
1,1,2,0.019269,0.065204,4.9199
1,2,2,0.034639,0.087337,3.9823
1,3,2,0.02184,0.067622,4.3183
1,4,2,0.034346,0.073501,4.1783
1,1,3,0.011054,0.067442,4.2158
1,2,3,0.022746,0.13704,3.4975
1,3,3,0.011032,0.07399,4.0286
1,4,3,0.032432,0.13266,3.5417
1,1,4,0.012682,0.067253,3.7311
1,2,4,0.028079,0.13714,2.9554
1,3,4,0.010213,0.067792,3.7025
1,4,4,0.033072,0.12932,2.9876
1,1,5,0.027098,0.063572,4.3748
1,2,5,0.030135,0.065363,4.2591
1,3,5,0.029487,0.06409,4.0373
1,4,5,0.033457,0.064601,4.1525
1,1,6,0.008573,0.068265,5.1829
1,2,6,0.015794,0.15122,4.0762
1,3,6,0.0081464,0.073751,4.7567
1,4,6,0.017999,0.17004,4.1504
2,1,1,0.030662,0.38224,1.9548
2,2,1,0.055318,0.44588,2.1409
2,3,1,0.03762,0.38944,1.9235
2,4,1,0.035572,0.3326,2.0532
2,1,2,0.024924,0.25054,4.1582
2,2,2,0.042228,0.74606,4.0767
2,3,2,0.030021,0.37533,3.8753
2,4,2,0.041987,0.50182,3.9296
2,1,3,0.015951,0.33876,3.7576
2,2,3,0.14114,1.0555,4.1011
2,3,3,0.016525,0.47697,3.8117
2,4,3,0.14888,0.97848,4.0268
2,1,4,0.018285,0.30997,3.3595
2,2,4,0.17064,1.0721,3.6839
2,3,4,0.014968,0.33176,3.351
2,4,4,0.16993,0.94609,3.5567
2,1,5,0.033227,0.16896,3.6098
2,2,5,0.038848,0.24573,3.6339
2,3,5,0.037605,0.20199,3.3976
2,4,5,0.041546,0.19979,3.4956
2,1,6,0.013165,0.364,4.5679
2,2,6,0.058937,1.3537,4.9154
2,3,6,0.01223,0.48506,4.3612
2,4,6,0.2144,1.3297,4.9181
3,1,1,0.027675,0.26298,2.2775
3,2,1,0.029623,0.3304,2.4808
3,3,1,0.031711,0.27256,2.2468
3,4,1,0.02963,0.24248,2.4533
3,1,2,0.018957,0.15617,5.2442
3,2,2,0.034854,0.49262,4.7036
3,3,2,0.021611,0.22844,4.7388
3,4,2,0.034581,0.32251,4.7166
3,1,3,0.011033,0.2025,4.6238
3,2,3,0.032388,0.76868,4.5489
3,3,3,0.011084,0.30159,4.5619
3,4,3,0.072807,0.74553,4.5619
3,1,4,0.012848,0.18748,4.121
3,2,4,0.04071,0.80096,4.0333
3,3,4,0.010146,0.20376,4.1035
3,4,4,0.073912,0.72983,3.9781
3,1,5,0.026736,0.11303,4.6085
3,2,5,0.029631,0.15464,4.5595
3,3,5,0.029098,0.12909,4.2921
3,4,5,0.033087,0.12775,4.421
3,1,6,0.0087964,0.21669,5.6402
3,2,6,0.022472,0.96149,5.3618
3,3,6,0.007997,0.29561,5.2887
3,4,6,0.06005,0.98251,5.4373
4,1,1,0.029724,0.62612,2.5156
4,2,1,0.11825,0.70625,2.7662
4,3,1,0.054195,0.62929,2.4963
4,4,1,0.056439,0.51298,2.5721
4,1,2,0.022394,0.40081,4.911
4,2,2,0.042491,1.1467,5.0569
4,3,2,0.026239,0.60308,4.6672
4,4,2,0.042714,0.79007,4.7822
4,1,3,0.01421,0.55278,4.5437
4,2,3,0.32302,1.5712,5.1955
4,3,3,0.01613,0.7557,4.6666
4,4,3,0.30234,1.4621,5.0734
4,1,4,0.016694,0.50611,4.078
4,2,4,0.3387,1.5958,4.7394
4,3,4,0.013237,0.5343,4.0777
4,4,4,0.32101,1.4128,4.5338
4,1,5,0.030059,0.25902,4.2173
4,2,5,0.035043,0.39205,4.3017
4,3,5,0.033067,0.3204,4.0031
4,4,5,0.038381,0.32107,4.1225
4,1,6,0.011339,0.59633,5.4676
4,2,6,0.20971,1.9964,6.2332
4,3,6,0.014996,0.7795,5.3097
4,4,6,0.39734,1.9374,6.1855
5,1,1,0.19387,1.7906,4.5943
5,2,1,0.49899,1.9731,5.0785
5,3,1,0.39194,1.8373,4.6103
5,4,1,0.3633,1.4721,4.4647
5,1,2,0.018532,1.3238,7.2222
5,2,2,0.47332,3.097,8.5487
5,3,2,0.10308,1.9079,7.3608
5,4,2,0.24167,2.282,7.7054
5,1,3,0.013569,1.8165,7.2687
5,2,3,1.2492,3.8893,9.1377
5,3,3,0.20631,2.2716,7.67
5,4,3,1.244,3.5573,8.6827
5,1,4,0.017374,1.6705,6.5934
5,2,4,1.3121,3.8941,8.5713
5,3,4,0.079363,1.7053,6.6022
5,4,4,1.1645,3.4255,7.9758
5,1,5,0.026597,0.8441,5.9551
5,2,5,0.03204,1.26,6.3877
5,3,5,0.031659,1.0579,5.8669
5,4,5,0.037893,1.0575,6.0125
5,1,6,0.011069,1.9683,8.519
5,2,6,1.5758,4.8227,10.946
5,3,6,0.13635,2.4381,8.6481
5,4,6,1.5277,4.5578,10.588
6,1,1,0.026973,0.61985,2.9966
6,2,1,0.099664,0.75247,3.3217
6,3,1,0.056206,0.67683,3.0135
6,4,1,0.049473,0.55262,3.1452
6,1,2,0.016724,0.38279,6.0075
6,2,2,0.036117,1.1505,5.965
6,3,2,0.020399,0.58215,5.6276
6,4,2,0.03612,0.7867,5.7366
6,1,3,0.010363,0.52937,5.5057
6,2,3,0.24398,1.6337,6.0887
6,3,3,0.010516,0.74267,5.5865
6,4,3,0.27535,1.5549,5.9948
6,1,4,0.012438,0.48808,4.9397
6,2,4,0.29454,1.6797,5.5418
6,3,4,0.0094182,0.518,4.9629
6,4,4,0.30955,1.5137,5.3644
6,1,5,0.02531,0.24775,5.2024
6,2,5,0.027846,0.37641,5.2562
6,3,5,0.027559,0.30586,4.908
6,4,5,0.031201,0.30915,5.0603
6,1,6,0.0081117,0.57246,6.6436
6,2,6,0.097251,2.0601,7.2532
6,3,6,0.007206,0.75316,6.3726
6,4,6,0.33927,2.023,7.2222
7,1,1,0.0315,0.49021,2.0549
7,2,1,0.089504,0.55477,2.2489
7,3,1,0.043095,0.49401,2.0231
7,4,1,0.045064,0.41165,2.1125
7,1,2,0.026126,0.33178,4.127
7,2,2,0.044603,0.94529,4.2319
7,3,2,0.032018,0.49655,3.9164
7,4,2,0.044604,0.64662,4.0041
7,1,3,0.017069,0.45426,3.7989
7,2,3,0.25855,1.2879,4.3242
7,3,3,0.018674,0.62106,3.8994
7,4,3,0.23108,1.184,4.2093
7,1,4,0.019522,0.41412,3.4034
7,2,4,0.26829,1.2998,3.9235
7,3,4,0.016025,0.43829,3.3993
7,4,4,0.24747,1.1402,3.745
7,1,5,0.03458,0.21776,3.5502
7,2,5,0.040171,0.32396,3.6143
7,3,5,0.0393,0.26598,3.3659
7,4,5,0.042783,0.264,3.4615
7,1,6,0.014235,0.48869,4.592
7,2,6,0.16886,1.6554,5.2114
7,3,6,0.016185,0.64133,4.4317
7,4,6,0.32542,1.6055,5.1742
8,1,1,0.028377,0.47281,2.4737
8,2,1,0.059355,0.55693,2.7181
8,3,1,0.042752,0.48482,2.456
8,4,1,0.037636,0.40616,2.5949
8,1,2,0.020262,0.28679,5.1686
8,2,2,0.037789,0.87384,5.0178
8,3,2,0.02316,0.43416,4.7987
8,4,2,0.037616,0.59037,4.8618
8,1,3,0.012244,0.39151,4.6759
8,2,3,0.14295,1.2595,5.0534
8,3,3,0.01257,0.55907,4.7287
8,4,3,0.17837,1.193,4.9962
8,1,4,0.014399,0.36035,4.1866
8,2,4,0.18985,1.293,4.5773
8,3,4,0.011341,0.38504,4.1799
8,4,4,0.20473,1.1596,4.4259
8,1,5,0.027983,0.19037,4.4892
8,2,5,0.031769,0.28262,4.5126
8,3,5,0.030488,0.23042,4.2216
8,4,5,0.035133,0.23066,4.35
8,1,6,0.009543,0.42238,5.6636
8,2,6,0.047225,1.5937,6.02
8,3,6,0.0090025,0.56238,5.4096
8,4,6,0.23236,1.5742,6.0302
9,1,1,0.032751,0.16279,1.3212
9,2,1,0.034616,0.1879,1.4777
9,3,1,0.033279,0.15709,1.2912
9,4,1,0.034221,0.13942,1.4533
9,1,2,0.030227,0.11447,3.3113
9,2,2,0.044597,0.3279,2.9798
9,3,2,0.036337,0.15775,2.9942
9,4,2,0.044371,0.212,2.9747
9,1,3,0.018753,0.14084,2.896
9,2,3,0.040086,0.49247,2.8485
9,3,3,0.019172,0.20435,2.8525
9,4,3,0.052611,0.45046,2.839
9,1,4,0.020724,0.13163,2.5611
9,2,4,0.045082,0.49968,2.4781
9,3,4,0.017796,0.1418,2.5627
9,4,4,0.055177,0.43463,2.4347
9,1,5,0.039181,0.089471,2.9109
9,2,5,0.043525,0.11366,2.8755
9,3,5,0.044349,0.098079,2.7072
9,4,5,0.045007,0.095606,2.7812
9,1,6,0.016219,0.1497,3.5505
9,2,6,0.03104,0.64384,3.4254
9,3,6,0.015366,0.20262,3.3072
9,4,6,0.059599,0.65059,3.4637
10,1,1,0.070385,0.82652,2.3522
10,2,1,0.18874,0.90005,2.5646
10,3,1,0.12395,0.81067,2.3073
10,4,1,0.12611,0.63244,2.2685
10,1,2,0.03142,0.63959,4.0682
10,2,2,0.14286,1.5464,4.6627
10,3,2,0.065152,0.92569,4.0802
10,4,2,0.10187,1.1107,4.2263
10,1,3,0.022062,0.8703,3.9851
10,2,3,0.58277,1.946,4.9032
10,3,3,0.08912,1.1043,4.1849
10,4,3,0.54075,1.7545,4.6694
10,1,4,0.025058,0.78989,3.5776
10,2,4,0.56656,1.9217,4.5238
10,3,4,0.03796,0.82646,3.5949
10,4,4,0.48266,1.6645,4.2026
10,1,5,0.039805,0.40903,3.3874
10,2,5,0.044442,0.61097,3.5824
10,3,5,0.045042,0.51105,3.3001
10,4,5,0.046426,0.50284,3.3747
10,1,6,0.019486,0.94106,4.718
10,2,6,0.70132,2.4943,5.9781
10,3,6,0.063006,1.1843,4.7331
10,4,6,0.72515,2.3589,5.8118


==> img/actual_sound_loudness2.csv <==
1,1,1,0.033072,0.12932,2.9876
1,2,1,0.010213,0.067792,3.7025
1,3,1,0.028079,0.13714,2.9554
1,4,1,0.012682,0.067253,3.7311
1,1,2,0.029123,0.070935,2.0488
1,2,2,0.028452,0.071147,1.7949
1,3,2,0.028944,0.07954,1.9537
1,4,2,0.02784,0.069577,1.8591
1,1,3,0.017999,0.17004,4.1504
1,2,3,0.0081464,0.073751,4.7567
1,3,3,0.015794,0.15122,4.0762
1,4,3,0.008573,0.068265,5.1829
1,1,4,0.032432,0.13266,3.5417
1,2,4,0.011032,0.07399,4.0286
1,3,4,0.022746,0.13704,3.4975
1,4,4,0.011054,0.067442,4.2158
1,1,5,0.034346,0.073501,4.1783
1,2,5,0.02184,0.067622,4.3183
1,3,5,0.034639,0.087337,3.9823
1,4,5,0.019269,0.065204,4.9199
1,1,6,0.033457,0.064601,4.1525
1,2,6,0.029487,0.06409,4.0373
1,3,6,0.030135,0.065363,4.2591
1,4,6,0.027098,0.063572,4.3748
2,1,1,0.16993,0.94609,3.5567
2,2,1,0.014968,0.33176,3.351
2,3,1,0.17064,1.0721,3.6839
2,4,1,0.018285,0.30997,3.3595
2,1,2,0.035572,0.3326,2.0532
2,2,2,0.03762,0.38944,1.9235
2,3,2,0.055318,0.44588,2.1409
2,4,2,0.030662,0.38224,1.9548
2,1,3,0.2144,1.3297,4.9181
2,2,3,0.01223,0.48506,4.3612
2,3,3,0.058937,1.3537,4.9154
2,4,3,0.013165,0.364,4.5679
2,1,4,0.14888,0.97848,4.0268
2,2,4,0.016525,0.47697,3.8117
2,3,4,0.14114,1.0555,4.1011
2,4,4,0.015951,0.33876,3.7576
2,1,5,0.041987,0.50182,3.9296
2,2,5,0.030021,0.37533,3.8753
2,3,5,0.042228,0.74606,4.0767
2,4,5,0.024924,0.25054,4.1582
2,1,6,0.041546,0.19979,3.4956
2,2,6,0.037605,0.20199,3.3976
2,3,6,0.038848,0.24573,3.6339
2,4,6,0.033227,0.16896,3.6098
3,1,1,0.073912,0.72983,3.9781
3,2,1,0.010146,0.20376,4.1035
3,3,1,0.04071,0.80096,4.0333
3,4,1,0.012848,0.18748,4.121
3,1,2,0.02963,0.24248,2.4533
3,2,2,0.031711,0.27256,2.2468
3,3,2,0.029623,0.3304,2.4808
3,4,2,0.027675,0.26298,2.2775
3,1,3,0.06005,0.98251,5.4373
3,2,3,0.007997,0.29561,5.2887
3,3,3,0.022472,0.96149,5.3618
3,4,3,0.0087964,0.21669,5.6402
3,1,4,0.072807,0.74553,4.5619
3,2,4,0.011084,0.30159,4.5619
3,3,4,0.032388,0.76868,4.5489
3,4,4,0.011033,0.2025,4.6238
3,1,5,0.034581,0.32251,4.7166
3,2,5,0.021611,0.22844,4.7388
3,3,5,0.034854,0.49262,4.7036
3,4,5,0.018957,0.15617,5.2442
3,1,6,0.033087,0.12775,4.421
3,2,6,0.029098,0.12909,4.2921
3,3,6,0.029631,0.15464,4.5595
3,4,6,0.026736,0.11303,4.6085
4,1,1,0.32101,1.4128,4.5338
4,2,1,0.013237,0.5343,4.0777
4,3,1,0.3387,1.5958,4.7394
4,4,1,0.016694,0.50611,4.078
4,1,2,0.056439,0.51298,2.5721
4,2,2,0.054195,0.62929,2.4963
4,3,2,0.11825,0.70625,2.7662
4,4,2,0.029724,0.62612,2.5156
4,1,3,0.39734,1.9374,6.1855
4,2,3,0.014996,0.7795,5.3097
4,3,3,0.20971,1.9964,6.2332
4,4,3,0.011339,0.59633,5.4676
4,1,4,0.30234,1.4621,5.0734
4,2,4,0.01613,0.7557,4.6666
4,3,4,0.32302,1.5712,5.1955
4,4,4,0.01421,0.55278,4.5437
4,1,5,0.042714,0.79007,4.7822
4,2,5,0.026239,0.60308,4.6672
4,3,5,0.042491,1.1467,5.0569
4,4,5,0.022394,0.40081,4.911
4,1,6,0.038381,0.32107,4.1225
4,2,6,0.033067,0.3204,4.0031
4,3,6,0.035043,0.39205,4.3017
4,4,6,0.030059,0.25902,4.2173
5,1,1,1.1645,3.4255,7.9758
5,2,1,0.079363,1.7053,6.6022
5,3,1,1.3121,3.8941,8.5713
5,4,1,0.017374,1.6705,6.5934
5,1,2,0.3633,1.4721,4.4647
5,2,2,0.39194,1.8373,4.6103
5,3,2,0.49899,1.9731,5.0785
5,4,2,0.19387,1.7906,4.5943
5,1,3,1.5277,4.5578,10.588
5,2,3,0.13635,2.4381,8.6481
5,3,3,1.5758,4.8227,10.946
5,4,3,0.011069,1.9683,8.519
5,1,4,1.244,3.5573,8.6827
5,2,4,0.20631,2.2716,7.67
5,3,4,1.2492,3.8893,9.1377
5,4,4,0.013569,1.8165,7.2687
5,1,5,0.24167,2.282,7.7054
5,2,5,0.10308,1.9079,7.3608
5,3,5,0.47332,3.097,8.5487
5,4,5,0.018532,1.3238,7.2222
5,1,6,0.037893,1.0575,6.0125
5,2,6,0.031659,1.0579,5.8669
5,3,6,0.03204,1.26,6.3877
5,4,6,0.026597,0.8441,5.9551
6,1,1,0.30955,1.5137,5.3644
6,2,1,0.0094182,0.518,4.9629
6,3,1,0.29454,1.6797,5.5418
6,4,1,0.012438,0.48808,4.9397
6,1,2,0.049473,0.55262,3.1452
6,2,2,0.056206,0.67683,3.0135
6,3,2,0.099664,0.75247,3.3217
6,4,2,0.026973,0.61985,2.9966
6,1,3,0.33927,2.023,7.2222
6,2,3,0.007206,0.75316,6.3726
6,3,3,0.097251,2.0601,7.2532
6,4,3,0.0081117,0.57246,6.6436
6,1,4,0.27535,1.5549,5.9948
6,2,4,0.010516,0.74267,5.5865
6,3,4,0.24398,1.6337,6.0887
6,4,4,0.010363,0.52937,5.5057
6,1,5,0.03612,0.7867,5.7366
6,2,5,0.020399,0.58215,5.6276
6,3,5,0.036117,1.1505,5.965
6,4,5,0.016724,0.38279,6.0075
6,1,6,0.031201,0.30915,5.0603
6,2,6,0.027559,0.30586,4.908
6,3,6,0.027846,0.37641,5.2562
6,4,6,0.02531,0.24775,5.2024
7,1,1,0.24747,1.1402,3.745
7,2,1,0.016025,0.43829,3.3993
7,3,1,0.26829,1.2998,3.9235
7,4,1,0.019522,0.41412,3.4034
7,1,2,0.045064,0.41165,2.1125
7,2,2,0.043095,0.49401,2.0231
7,3,2,0.089504,0.55477,2.2489
7,4,2,0.0315,0.49021,2.0549
7,1,3,0.32542,1.6055,5.1742
7,2,3,0.016185,0.64133,4.4317
7,3,3,0.16886,1.6554,5.2114
7,4,3,0.014235,0.48869,4.592
7,1,4,0.23108,1.184,4.2093
7,2,4,0.018674,0.62106,3.8994
7,3,4,0.25855,1.2879,4.3242
7,4,4,0.017069,0.45426,3.7989
7,1,5,0.044604,0.64662,4.0041
7,2,5,0.032018,0.49655,3.9164
7,3,5,0.044603,0.94529,4.2319
7,4,5,0.026126,0.33178,4.127
7,1,6,0.042783,0.264,3.4615
7,2,6,0.0393,0.26598,3.3659
7,3,6,0.040171,0.32396,3.6143
7,4,6,0.03458,0.21776,3.5502
8,1,1,0.20473,1.1596,4.4259
8,2,1,0.011341,0.38504,4.1799
8,3,1,0.18985,1.293,4.5773
8,4,1,0.014399,0.36035,4.1866
8,1,2,0.037636,0.40616,2.5949
8,2,2,0.042752,0.48482,2.456
8,3,2,0.059355,0.55693,2.7181
8,4,2,0.028377,0.47281,2.4737
8,1,3,0.23236,1.5742,6.0302
8,2,3,0.0090025,0.56238,5.4096
8,3,3,0.047225,1.5937,6.02
8,4,3,0.009543,0.42238,5.6636
8,1,4,0.17837,1.193,4.9962
8,2,4,0.01257,0.55907,4.7287
8,3,4,0.14295,1.2595,5.0534
8,4,4,0.012244,0.39151,4.6759
8,1,5,0.037616,0.59037,4.8618
8,2,5,0.02316,0.43416,4.7987
8,3,5,0.037789,0.87384,5.0178
8,4,5,0.020262,0.28679,5.1686
8,1,6,0.035133,0.23066,4.35
8,2,6,0.030488,0.23042,4.2216
8,3,6,0.031769,0.28262,4.5126
8,4,6,0.027983,0.19037,4.4892
9,1,1,0.055177,0.43463,2.4347
9,2,1,0.017796,0.1418,2.5627
9,3,1,0.045082,0.49968,2.4781
9,4,1,0.020724,0.13163,2.5611
9,1,2,0.034221,0.13942,1.4533
9,2,2,0.033279,0.15709,1.2912
9,3,2,0.034616,0.1879,1.4777
9,4,2,0.032751,0.16279,1.3212
9,1,3,0.059599,0.65059,3.4637
9,2,3,0.015366,0.20262,3.3072
9,3,3,0.03104,0.64384,3.4254
9,4,3,0.016219,0.1497,3.5505
9,1,4,0.052611,0.45046,2.839
9,2,4,0.019172,0.20435,2.8525
9,3,4,0.040086,0.49247,2.8485
9,4,4,0.018753,0.14084,2.896
9,1,5,0.044371,0.212,2.9747
9,2,5,0.036337,0.15775,2.9942
9,3,5,0.044597,0.3279,2.9798
9,4,5,0.030227,0.11447,3.3113
9,1,6,0.045007,0.095606,2.7812
9,2,6,0.044349,0.098079,2.7072
9,3,6,0.043525,0.11366,2.8755
9,4,6,0.039181,0.089471,2.9109
10,1,1,0.48266,1.6645,4.2026
10,2,1,0.03796,0.82646,3.5949
10,3,1,0.56656,1.9217,4.5238
10,4,1,0.025058,0.78989,3.5776
10,1,2,0.12611,0.63244,2.2685
10,2,2,0.12395,0.81067,2.3073
10,3,2,0.18874,0.90005,2.5646
10,4,2,0.070385,0.82652,2.3522
10,1,3,0.72515,2.3589,5.8118
10,2,3,0.063006,1.1843,4.7331
10,3,3,0.70132,2.4943,5.9781
10,4,3,0.019486,0.94106,4.718
10,1,4,0.54075,1.7545,4.6694
10,2,4,0.08912,1.1043,4.1849
10,3,4,0.58277,1.946,4.9032
10,4,4,0.022062,0.8703,3.9851
10,1,5,0.10187,1.1107,4.2263
10,2,5,0.065152,0.92569,4.0802
10,3,5,0.14286,1.5464,4.6627
10,4,5,0.03142,0.63959,4.0682
10,1,6,0.046426,0.50284,3.3747
10,2,6,0.045042,0.51105,3.3001
10,3,6,0.044442,0.61097,3.5824
10,4,6,0.039805,0.40903,3.3874


==> img/actual_sound_loudness3.csv <==
tester,scene,input,loudness_m5,loudness_0,loudness_p5
1,1,1,0.027738,0.15698,2.1013
1,2,1,0.029029,0.21622,2.2663
1,3,1,0.02909,0.17183,2.0575
1,4,1,0.029157,0.16144,2.287
1,1,2,0.019075,0.10488,5.1062
1,2,2,0.034649,0.3083,4.4007
1,3,2,0.021684,0.14133,4.5583
1,4,2,0.034361,0.19915,4.4874
1,1,3,0.011027,0.12742,4.4491
1,2,3,0.027077,0.50536,4.1319
1,3,3,0.011045,0.1889,4.3366
1,4,3,0.051542,0.49479,4.1664
1,1,4,0.01276,0.12011,3.9545
1,2,4,0.032197,0.53009,3.6093
1,3,4,0.010161,0.12954,3.9317
1,4,4,0.046987,0.48563,3.5955
1,1,5,0.026876,0.084016,4.5095
1,2,5,0.029813,0.10517,4.4315
1,3,5,0.029247,0.091302,4.1834
1,4,5,0.033219,0.090428,4.3069
1,1,6,0.0088308,0.13462,5.4445
1,2,6,0.019119,0.62568,4.8449
1,3,6,0.0080494,0.18271,5.0607
1,4,6,0.029137,0.65405,4.9357
2,1,1,0.029813,0.64054,2.5329
2,2,1,0.12315,0.72102,2.7851
2,3,1,0.055815,0.64331,2.5135
2,4,1,0.05941,0.52376,2.5852
2,1,2,0.022455,0.41153,4.9181
2,2,2,0.042922,1.1718,5.0849
2,3,2,0.026465,0.61888,4.6821
2,4,2,0.04323,0.80863,4.8011
2,1,3,0.014284,0.56784,4.5587
2,2,3,0.33704,1.6007,5.2311
2,3,3,0.016845,0.77423,4.6868
2,4,3,0.31474,1.4883,5.104
2,1,4,0.01679,0.51978,4.0923
2,2,4,0.35066,1.6249,4.7759
2,3,4,0.013307,0.54823,4.0923
2,4,4,0.33063,1.4376,4.5641
2,1,5,0.03012,0.26551,4.2196
2,2,5,0.035123,0.40229,4.3089
2,3,5,0.033139,0.32887,4.0082
2,4,5,0.038478,0.32962,4.1277
2,1,6,0.011406,0.61259,5.4825
2,2,6,0.2255,2.0337,6.2778
2,3,6,0.016087,0.79962,5.3306
2,4,6,0.4121,1.9716,6.2254
3,1,1,0.052044,1.1361,3.4247
3,2,1,0.28147,1.2549,3.7672
3,3,1,0.17253,1.1608,3.418
3,4,1,0.18399,0.92011,3.3922
3,1,2,0.021271,0.78581,5.9204
3,2,2,0.0958,2.0001,6.5926
3,3,2,0.051818,1.1599,5.8473
3,4,2,0.086925,1.4252,6.0446
3,1,3,0.013844,1.085,5.7336
3,2,3,0.73413,2.5976,6.9524
3,3,3,0.068542,1.4143,5.9989
3,4,3,0.68904,2.3619,6.6584
3,1,4,0.016903,0.99541,5.1723
3,2,4,0.70809,2.6026,6.4536
3,3,4,0.021806,1.0313,5.1778
3,4,4,0.63169,2.2714,6.03
3,1,5,0.028825,0.49755,4.9765
3,2,5,0.036335,0.75417,5.2067
3,3,5,0.033041,0.62569,4.81
3,4,5,0.039348,0.62397,4.9371
3,1,6,0.010825,1.1742,6.8013
3,2,6,0.77422,3.2903,8.386
3,3,6,0.054139,1.4922,6.7804
3,4,6,0.89694,3.1382,8.2016
4,1,1,0.086018,1.0869,3.0091
4,2,1,0.22104,1.1006,3.248
4,3,1,0.13797,1.0274,2.94
4,4,1,0.13892,0.77676,2.8716
4,1,2,0.02894,0.8309,5.3654
4,2,2,0.14187,1.9169,5.9904
4,3,2,0.055649,1.1731,5.3067
4,4,2,0.094569,1.3551,5.4305
4,1,3,0.016783,1.1366,5.2645
4,2,3,0.65407,2.3983,6.2937
4,3,3,0.093448,1.4261,5.5047
4,4,3,0.56841,2.1123,5.9435
4,1,4,0.020469,1.0344,4.7387
4,2,4,0.6013,2.3244,5.7446
4,3,4,0.039375,1.0478,4.7191
4,4,4,0.46296,1.9575,5.3029
4,1,5,0.036395,0.52845,4.4722
4,2,5,0.041133,0.77742,4.6846
4,3,5,0.041008,0.64838,4.3152
4,4,5,0.043883,0.62769,4.4003
4,1,6,0.013822,1.2401,6.2516
4,2,6,0.89537,3.2414,7.8378
4,3,6,0.071249,1.5504,6.2735
4,4,6,0.91538,3.054,7.611
5,1,1,0.28154,1.875,4.4629
5,2,1,0.52881,2.0271,4.8961
5,3,1,0.45731,1.9003,4.4597
5,4,1,0.38835,1.5175,4.2624
5,1,2,0.022485,1.463,6.83
5,2,2,0.67422,3.2381,8.2693
5,3,2,0.1346,2.0691,7.0628
5,4,2,0.30006,2.4178,7.3877
5,1,3,0.01691,1.9839,6.9804
5,2,3,1.3346,4.0001,8.8615
5,3,3,0.2645,2.4393,7.4039
5,4,3,1.3192,3.6274,8.3659
5,1,4,0.021981,1.8189,6.3222
5,2,4,1.4352,3.9682,8.3243
5,3,4,0.1248,1.8455,6.3114
5,4,4,1.2495,3.4768,7.6968
5,1,5,0.029249,0.93839,5.5606
5,2,5,0.036052,1.3818,6.0417
5,3,5,0.045399,1.1717,5.5389
5,4,5,0.043473,1.1616,5.654
5,1,6,0.013818,2.1512,8.1375
5,2,6,1.7979,4.9324,10.602
5,3,6,0.2198,2.6517,8.361
5,4,6,1.7183,4.6454,10.226


==> img/actual_sound_loudness_1.csv <==
0,0.062056
0,0.062156
0,0.062591
0,0.061572
0,0.062026
0,0.061863
0,0.061773
0,0.061677
0,0.061665
0,0.061737
0,0.061679
0,0.061851
0,0.061949
0,0.06183
0,0.061574
0,0.061816
0,0.062211
0,0.061766
0,0.062916
0,0.062026
0,0.063058
0,0.061712
0,0.062519
0,0.061486
0,0.11149
0,0.14323
0,0.066154
0,0.062782
0,0.064452
0,0.062338
0,0.065372
0,0.062298
0,0.062257
0,0.062618
0,0.063042
0,0.062672
0,0.062591
0,0.062603
0,0.063348
0,0.061588
0,0.062765
0,0.074951
0,0.061892
0,0.063072
0,0.062372
0,0.062514
0,0.063797
0,0.061484
0,0.10203
0,0.070252
0,0.064794
0,0.063464
0,0.062133
0,0.067511
0,0.062672
0,0.063265
0,0.063198
0,0.061783
0,0.062233
0,0.063217
0,0.069642
0,0.065197
0,0.063334
0,0.063742
0,0.064327
0,0.063216
0,0.062738
0,0.063511
0,0.079034
0,0.065036
0,0.062659
0,0.061484
0,0.062118
0,0.06295
0,0.065808
0,0.063354
0,0.06335
0,0.06406
0,0.062638
0,0.063197
0,0.06398
0,0.063109
0,0.062518
0,0.062062
0,0.062554
0,0.063069
0,0.062679
0,0.062197
0,0.062719
0,0.06316
0,0.062707
0,0.063036
0,0.065288
0,0.0621
0,0.062917
0,0.061485
0,0.062313
0,0.068538
0,0.46637
0,0.062132
0,0.07718
0,0.062779
0,0.061753
0,0.063392
0,0.068015
0,0.061719
0,0.062279
0,0.062749
0,0.063217
0,0.065531
0,0.062109
0,0.063919
0,0.063511
0,0.062367
0,0.064078
0,0.067876
0,0.080073
0,0.063669
0,0.062448
0,0.062771
0,0.079159
0,0.064159
0,0.062329
0,0.061838
0,0.062227
0,0.06199
0,0.061862
0,0.06195
0,0.062105
0,0.061674
0,0.061737
0,0.061848
0,0.061743
0,0.061946
0,0.061744
0,0.061925
0,0.062502
0,0.061649
0,0.062072
0,0.062159
0,0.062098
0,0.062198
0,0.061653
0,0.061484
0,0.061877
0,0.062238
0,0.063748
0,0.062693
0,0.062332
0,0.062624
0,0.062603
0,0.06259
0,0.063897
0,0.062219
0,0.062485
0,0.062046
0,0.061873
0,0.062219
0,0.062274
0,0.062462
0,0.062317
0,0.062269
0,0.062365
0,0.062229
0,0.062161
0,0.062248
0,0.062607
0,0.061483
0,0.062387
0,0.062877
0,0.063043
0,0.064125
0,0.06207
0,0.061593
0,0.061891
0,0.06169
0,0.062979
0,0.061846
0,0.061756
0,0.062015
0,0.061854
0,0.061985
0,0.061695
0,0.06184
0,0.065203
0,0.062024
0,0.061712
0,0.061848
0,0.062005
0,0.063023
0,0.061718
0,0.061483
0,0.13458
0,0.062883
0,0.063656
0,0.062273
0,0.061804
0,0.062251
0,0.062245
0,0.061859
0,0.06218
0,0.061758
0,0.061849
0,0.061882
0,0.062183
0,0.06248
0,0.061869
0,0.06215
0,0.061798
0,0.061788
0,0.061973
0,0.061944
0,0.062312
0,0.061786
0,0.064197
0,0.061486
0,0.061675
0,0.062194
0,0.062014
0,0.061767
0,0.061726
0,0.061893
0,0.061627
0,0.061642
0,0.061598
0,0.061757
0,0.061848
0,0.061711
0,0.061613
0,0.061766
0,0.061559
0,0.06283
0,0.061626
0,0.062032
0,0.061715
0,0.062641
0,0.061902
0,0.069945
0,0.061608
0,0.065034
0,0.06194
0,0.0621
0,0.062247
0,0.063802
0,0.062056
0,0.061691
0,0.062058
0,0.062258
0,0.062393
0,0.062467
0,0.061923
0,0.061811
0,0.062194
0,0.063744
0,0.061735
0,0.062169
0,0.063004
0,0.061669
0,0.061552
0,0.061944
0,0.063812
0,0.061635
0,0.061644
0,0.062088
0,0.063517
0,0.0652
0,0.065099
0,0.063216
0,0.062342
0,0.07051
0,0.064042
0,0.062931
0,0.061949
0,0.062778
0,0.062049
0,0.062448
0,0.062366
0,0.062171
0,0.061585
0,0.062497
0,0.072026
0,0.062015
0,0.061949
0,0.061916
0,0.064758
0,0.062047
0,0.061843
0,0.062595
0,0.069047
0,0.0621
0,0.062019
0,0.061549
0,0.10463
0,0.063421
0,0.061895
0,0.06391
0,0.4979
0,0.082526
0,0.061925
0,0.066638
0,0.075575
0,0.062997
0,0.061515
0,0.065723
0,0.20357
0,0.061724
0,0.061849
0,0.062062
0,0.068166
0,0.061736
0,0.061696
0,0.061875
0,0.062844
0,0.061679
0,0.061873
0,0.062424
0,0.061916
0,0.06175
0,0.061502
0,0.061992
0,0.062076
0,0.061696
0,0.061588
0,0.061903
0,0.061483
0,0.061859
0,0.061591
0,0.0619
0,0.061483
0,0.061763
0,0.061622
0,0.061624
0,0.061483
0,0.061631
0,0.061542
0,0.06165
0,0.062332
0,0.063281
0,0.062251
0,0.062413
0,0.061638
0,0.062139
0,0.062314
0,0.062711
0,0.061671
0,0.061701
0,0.061804
0,0.062139
0,0.061697
0,0.061713
0,0.061592
0,0.062344
0,0.061626
0,0.061627
0,0.061552
0,0.062062
0,0.061856
0,0.061677
0,0.061606
0,0.062646
0,0.14584
0,0.061529
0,0.062024
0,0.06196
0,0.085611
0,0.061839
0,0.061786
0,0.061686
0,0.19632
0,0.061614
0,0.061663
0,0.061593
0,0.62128
0,0.061659
0,0.061568
0,0.06167
0,0.15473
0,0.061625
0,0.061634
0,0.061564
0,0.51764
0,0.061596
0,0.061602
0,0.061547
0,0.063303
0,0.074954
0,0.06154
0,0.063293
0,0.06268
0,0.06829
0,0.06809
0,0.06243
0,0.062462
0,0.072239
0,0.063493
0,0.06275
0,0.062281
0,0.062545
0,0.063681
0,0.062014
0,0.061578
0,0.062622
0,0.063882
0,0.062373
0,0.062019
0,0.063271
0,0.062023
0,0.061725
0,0.073041
0,0.067782
0,0.064067
0,0.062386
0,0.068022
0,0.075862
0,0.064318
0,0.0639
0,0.064424
0,0.062914
0,0.062801
0,0.06275
0,0.070552
0,0.063025
0,0.063681
0,0.062152
0,0.098473
0,0.062622
0,0.06305
0,0.062191
0,0.11046
0,0.062339
0,0.062255
0,0.061957
0,0.061984
0,0.063675
0,0.062868
0,0.062795
0,0.061978
0,0.063072
0,0.062987
0,0.062581
0,0.062208
0,0.070098
0,0.061638
0,0.062633
0,0.062689
0,0.061745
0,0.061702
0,0.062684
0,0.062095
0,0.062149
0,0.061716
0,0.062486
0,0.061991
0,0.062182
0,0.061939
0,0.069888
0,0.10099
0,0.062273
0,0.061676
0,0.063222
0,0.07621
0,0.065486
0,0.063152
0,0.063777
0,0.22094
0,0.062128
0,0.062052
0,0.061793
0,0.06214
0,0.062445
0,0.062789
0,0.063075
0,0.12875
0,0.06251
0,0.06214
0,0.062335
0,1.489
0,0.063063
0,0.061748
0,0.063204
1,0.10027
1,0.069915
1,0.076474
1,0.21763
1,0.25692
1,1.0832
1,0.41314
1,0.49051
1,0.21755
1,0.97715
1,0.70893
1,0.73672
1,0.38034
1,1.0288
1,6.9901
1,0.29233
1,0.1779
1,1.0324
1,0.17289
1,0.10951
1,0.16362
1,0.49344
1,0.095611
1,0.3394
1,0.12212
3,29.364
3,23.207
3,17.201
3,25.127
3,17.969
3,26.01
3,34.344
3,10.453
3,14.288
3,12.607
3,15.485
3,27.958
3,20.056
3,23.031
3,17.385
3,12.72
3,12.838
3,9.3646
3,8.064
3,8.0114
3,8.4465
3,10.787
3,7.3898
3,6.775
3,57.442
3,22.907
3,29.064
3,19.321
3,16.21
3,33.853
3,19.227
3,7.985
3,17.976
3,12.174
3,7.8848
3,15.187
3,10.773
3,14.461
3,11.499
3,7.8862
3,2.4543
3,18.955
3,7.8105
3,11.15
3,12.967
3,29.773
3,5.6663
3,5.0174
3,7.242
3,7.0911
2,0.22388
2,0.10278
2,0.10407
2,0.080943
2,0.22241
2,0.12643
2,0.24705
2,0.61626
2,0.12666
2,0.46367
2,0.23099
2,0.22898
2,0.67925
2,0.20859
2,0.45461
2,0.42653
2,0.66419
2,0.61097
2,0.43797
2,0.47431
2,1.6359
2,3.4997
2,1.5587
2,2.353
2,2.2177
3,18.392
3,11.76
3,23.078
3,25.65
3,12.47
3,13.59
3,10.414
3,8.0205
3,9.6168
3,9.3739
3,23.344
3,10.538
3,6.9082
3,11.582
3,6.6847
3,13.931
3,7.8296
3,6.8317
3,9.4825
3,5.9488
3,13.055
3,12.314
3,11.859
3,13.579
3,9.0275
1,0.20656
1,0.087054
1,0.11136
1,0.20358
1,0.21291
1,0.27845
1,0.14989
1,0.14789
1,0.22239
1,0.33292
1,0.36693
1,0.16042
1,0.35245
1,0.65264
1,0.24018
1,0.10418
1,0.20444
1,0.12353
1,0.1369
1,0.25767
1,0.084946
1,0.092563
1,0.14916
1,0.12285
1,0.083522
3,27.571
3,23.236
3,43.637
3,37.717
3,19.047
3,14.246
3,15.535
3,16.497
3,20.569
3,27.463
3,29.662
3,28.483
3,15.161
3,22.018
3,10.611
3,13.685
3,9.3577
3,14.384
3,18.053
3,7.374
3,12.702
3,13.975
3,9.1522
3,9.927
3,9.3179
2,0.062235
2,0.34192
2,0.10794
2,0.15315
2,0.10047
2,0.10063
2,0.085167
2,0.082243
2,0.072487
2,0.075741
2,0.074697
2,0.17067
2,1.4788
2,0.072188
2,0.083026
2,0.068884
2,0.072738
2,0.10617
2,0.076796
2,0.098452
2,0.16495
2,0.3454
2,0.46361
2,0.63894
2,0.95593
2,0.094001
2,0.06981
2,0.26076
2,0.12104
2,0.1209
2,0.14771
2,0.063559
2,0.071496
2,0.064025
2,0.067887
2,0.065186
2,0.092698
2,0.072906
2,0.069242
2,0.099875
2,0.08028
2,0.099029
2,0.15523
2,0.37122
2,0.30845
2,0.45562
2,0.66507
2,0.85871
2,3.9837
2,1.1613
1,0.47196
1,0.89366
1,0.11613
1,0.24606
1,0.44709
1,0.8737
1,0.69971
1,0.43721
1,1.6994
1,1.0813
1,0.41474
1,0.72826
1,1.9472
1,1.6371
1,3.1457
1,1.0172
1,8.4577
1,1.3653
1,1.3893
1,1.282
1,0.37697
1,5.326
1,3.9788
1,11.327
1,9.5982


==> img/actual_sound_loudness_ag_hi.csv <==
tester,scene,input,loudness_m5,loudness_0,loudness_p5,flag
1,1,1,0.40348,2.1132,4.7916,1
1,2,1,0.59872,2.1941,4.8655,1
1,3,1,0.60801,2.2354,4.9705,1
1,4,1,1.5368,4.4409,8.7039,1
1,1,2,0.033319,1.2014,4.8129,1
1,2,2,0.10911,1.6901,5.3542,1
1,3,2,0.091628,1.4091,5.3236,1
1,4,2,0.082178,1.2442,5.2588,1
1,1,3,0.015067,0.64507,4.5554,1
1,2,3,1.3596,3.9617,8.2831,1
1,3,3,0.027976,0.8047,4.2059,1
1,4,3,0.089813,0.75145,3.6368,1
1,1,4,0.076915,2.0733,6.0292,1
1,2,4,1.399,4.0071,8.6172,1
1,3,4,0.10992,1.4681,4.9331,1
1,4,4,0.31084,1.4868,5.1781,1
1,1,5,7.6878,13.873,22.189,1
1,2,5,8.3495,14.63,23.13,1
1,3,5,3.9174,8.3753,14.418,1
1,4,5,4.6168,9.4186,16.006,1
1,1,6,0.062662,2.7003,7.5105,1
1,2,6,1.6233,4.1927,8.7113,1
1,3,6,0.52653,3.4802,8.4348,1
1,4,6,1.6386,4.1207,8.6706,1
2,1,1,0.074696,1.1463,3.2683,1
2,2,1,0.2889,1.2468,3.4812,1
2,3,1,0.065496,0.7793,3.167,1
2,4,1,0.17509,0.94226,3.6576,1
2,1,2,0.027006,0.30603,3.9743,1
2,2,2,0.044869,0.66234,3.5361,1
2,3,2,0.035184,0.28048,3.2962,1
2,4,2,0.038689,0.24895,3.8871,1
2,1,3,0.014954,0.098809,3.4025,1
2,2,3,1.2711,3.8247,8.5203,1
2,3,3,0.014499,0.078413,3.2792,1
2,4,3,0.03542,0.15246,3.1765,1
2,1,4,0.018688,0.69017,4.1685,1
2,2,4,0.48417,2.0292,5.602,1
2,3,4,0.018843,0.75268,4.0285,1
2,4,4,0.035046,0.26376,3.5928,1
2,1,5,1.5482,5.5109,11.033,1
2,2,5,1.8346,5.5515,10.919,1
2,3,5,0.80143,4.021,8.579,1
2,4,5,0.81941,3.8017,8.137,1
2,1,6,0.018791,2.2316,7.5348,1
2,2,6,0.97807,3.0753,7.0282,1
2,3,6,0.37915,3.0577,8.0818,1
2,4,6,0.036529,0.52189,3.6504,1
3,1,1,0.053,1.0256,3.0577,1
3,2,1,0.40763,1.6069,3.8891,1
3,3,1,0.24793,1.3949,3.7669,1
3,4,1,0.38835,1.5175,4.2624,1
3,1,2,0.03137,0.53033,3.898,1
3,2,2,0.17336,1.7915,5.3511,1
3,3,2,0.049061,0.9383,4.7262,1
3,4,2,0.044114,0.84056,4.8495,1
3,1,3,0.016038,0.356,3.7773,1
3,2,3,0.36111,1.612,5.1011,1
3,3,3,0.015573,0.12586,3.2266,1
3,4,3,0.036307,0.1601,3.0765,1
3,1,4,0.020041,1.0452,4.7684,1
3,2,4,0.72942,2.6395,6.5016,1
3,3,4,0.013307,0.54823,4.0923,1
3,4,4,0.046987,0.48563,3.5955,1
3,1,5,7.2071,12.951,20.677,1
3,2,5,2.3553,6.1649,11.588,1
3,3,5,3.3498,7.5558,13.28,1
3,4,5,1.8447,5.7286,11.266,1
3,1,6,1.5986,5.7957,11.703,1
3,2,6,1.1029,3.2235,7.1304,1
3,3,6,0.06615,1.3831,5.5898,1
3,4,6,0.29789,1.6176,5.5043,1
4,1,1,0.11698,1.3219,3.5547,1
4,2,1,0.10513,0.62276,2.4306,1
4,3,1,0.24123,1.3903,3.8142,1
4,4,1,1.9187,4.8484,9.0454,1
4,1,2,0.032423,0.67114,4.0325,1
4,2,2,0.15622,1.768,5.3467,1
4,3,2,0.033133,0.42664,3.7092,1
4,4,2,0.059367,1.0586,5.0078,1
4,1,3,0.015624,0.15572,3.423,1
4,2,3,0.82332,2.6606,6.5123,1
4,3,3,0.01593,0.09511,3.0777,1
4,4,3,0.038712,0.21463,3.0847,1
4,1,4,0.023698,1.232,4.7272,1
4,2,4,1.0664,3.3422,7.6003,1
4,3,4,0.014476,0.63645,4.0828,1
4,4,4,0.049288,0.53489,3.8347,1
4,1,5,3.053,7.8195,14.31,1
4,2,5,0.73314,3.5784,7.8225,1
4,3,5,0.098022,1.5084,4.9381,1
4,4,5,1.3212,4.6126,9.3387,1
4,1,6,0.072431,3.2565,8.9695,1
4,2,6,0.21263,1.6394,4.8938,1
4,3,6,0.23538,2.2645,6.6115,1
4,4,6,0.030819,0.48873,3.9481,1
5,1,1,0.028547,0.21407,2.0372,1
5,2,1,0.56108,2.0959,4.7879,1
5,3,1,0.36755,1.7988,4.6244,1
5,4,1,0.71788,2.4235,5.5883,1
5,1,2,0.057307,2.133,6.3051,1
5,2,2,1.8781,4.923,9.5213,1
5,3,2,0.4799,3.385,7.9565,1
5,4,2,0.22555,1.8358,5.6932,1
5,1,3,0.085223,2.7927,7.7321,0
5,2,3,2.0254,5.6011,10.93,1
5,3,3,0.21364,1.9744,6.1185,0
5,4,3,26.67,39.29,56.017,0
5,1,4,0.020401,0.72131,3.9907,1
5,2,4,2.4253,5.9383,11.183,1
5,3,4,0.0452,1.015,4.2848,1
5,4,4,0.51532,2.0135,5.8776,1
5,1,5,6.1538,11.854,19.537,1
5,2,5,3.1522,7.2978,13.122,1
5,3,5,2.249,6.3445,11.991,1
5,4,5,9.4389,15.889,24.608,1
5,1,6,1.8779,6.3518,12.567,1
5,2,6,1.0928,3.3161,7.4649,1
5,3,6,1.1071,4.8061,10.178,1
5,4,6,1.1031,3.2461,7.4534,1
6,1,1,0.56308,2.2993,4.9498,1
6,2,1,1.3376,3.3563,6.2536,1
6,3,1,0.43433,1.9285,4.7109,1
6,4,1,0.49565,1.843,4.8904,1
6,1,2,0.027563,0.57769,4.3612,1
6,2,2,0.064511,1.2902,4.465,1
6,3,2,0.031274,0.48898,3.9591,1
6,4,2,0.040142,0.20348,3.583,1
6,1,3,0.013336,0.096807,3.7452,1
6,2,3,0.66955,2.3592,6.3094,1
6,3,3,0.014479,0.18274,3.5647,1
6,4,3,0.043475,0.33963,3.4588,1
6,1,4,0.02128,0.76258,3.967,1
6,2,4,0.39279,1.7756,5.143,1
6,3,4,0.098545,1.4744,5.1599,1
6,4,4,0.034202,0.20323,3.2913,1
6,1,5,3.0773,7.5821,13.712,1
6,2,5,10.019,16.7,25.707,1
6,3,5,2.7316,7.0176,12.895,1
6,4,5,3.2987,7.7081,13.837,1
6,1,6,1.4566,6.0618,12.658,1
6,2,6,1.6006,4.1499,8.6404,1
6,3,6,1.8072,6.0394,11.942,1
6,4,6,0.31231,1.5418,4.9755,1
7,1,1,0.037216,0.92638,2.9728,1
7,2,1,0.29391,1.2449,3.3048,1
7,3,1,0.12419,1.0196,3.2527,1
7,4,1,0.32677,1.3589,4.2406,1
7,1,2,0.032833,0.82551,4.244,1
7,2,2,0.91904,3.1329,6.9689,1
7,3,2,0.035423,0.28115,3.2769,1
7,4,2,0.039897,0.42067,4.0541,1
7,1,3,0.014599,0.19667,3.7196,0
7,2,3,1.5505,4.4319,8.9624,1
7,3,3,0.018271,0.80728,4.7409,1
7,4,3,0.050659,0.46127,3.4825,0
7,1,4,0.17084,2.3144,6.1725,1
7,2,4,0.80889,2.8258,6.8158,1
7,3,4,0.23092,2.1696,6.162,1
7,4,4,0.79448,2.6566,6.8044,1
7,1,5,2.1716,6.5329,12.516,1
7,2,5,6.0877,11.427,18.724,1
7,3,5,3.8978,8.3557,14.399,1
7,4,5,4.9966,9.8987,16.606,1
7,1,6,0.2974,3.478,8.6521,1
7,2,6,0.88815,3.0689,7.2853,1
7,3,6,0.29319,2.633,7.3874,1
7,4,6,0.23551,1.4098,5.1018,1
8,1,1,0.1688,1.5011,3.8122,1
8,2,1,0.53211,1.9945,4.546,1
8,3,1,0.98386,3.0372,6.2817,1
8,4,1,1.4758,4.1631,8.1571,1
8,1,2,1.0906,4.7643,10.041,0
8,2,2,1.6941,4.5918,9.0175,1
8,3,2,0.24415,2.3526,6.1528,1
8,4,2,0.55495,2.8845,7.1754,1
8,1,3,0.018264,0.89902,4.5175,0
8,2,3,1.3676,3.9799,8.2976,1
8,3,3,0.014844,0.49635,4.1412,1
8,4,3,0.19521,1.1281,4.3281,0
8,1,4,0.025818,1.7167,5.8236,1
8,2,4,1.0085,3.1184,7.0325,1
8,3,4,0.42121,2.9537,7.5173,1
8,4,4,0.074085,0.72581,3.94,1
8,1,5,3.7173,8.6067,15.242,1
8,2,5,3.7549,8.0104,13.933,1
8,3,5,2.3057,6.3032,11.807,1
8,4,5,0.33282,3.1746,7.638,1
8,1,6,0.29628,3.4972,8.7067,1
8,2,6,1.9354,4.5733,9.0076,1
8,3,6,1.3277,5.2796,10.92,1
8,4,6,2.3727,5.258,10.124,1
9,1,1,1.8896,4.1824,7.5234,0
9,2,1,2.2183,4.778,8.4529,1
9,3,1,1.9189,4.3229,7.8651,1
9,4,1,0.69223,2.3892,5.767,1
9,1,2,2.8515,7.3081,13.382,0
9,2,2,1.33,4.0907,8.5421,1
9,3,2,0.48841,3.282,7.6417,1
9,4,2,0.13614,1.5054,5.5895,1
9,1,3,0.019345,1.6037,5.804,1
9,2,3,3.1387,7.0716,12.543,1
9,3,3,0.73383,3.5889,8.13,0
9,4,3,0.97043,2.7607,6.5457,1
9,1,4,3.2971,7.7788,13.905,0
9,2,4,10.8,17.66,27.292,0
9,3,4,0.16802,1.9847,6.1855,1
9,4,4,0.090993,0.84938,4.4172,1
9,1,5,6.9254,12.632,20.31,1
9,2,5,8.9241,15.132,23.514,1
9,3,5,2.7647,6.7531,12.211,1
9,4,5,19.749,29.812,43.306,0
9,1,6,1.0784,5.3675,11.66,1
9,2,6,1.5155,4.0466,8.5628,1
9,3,6,1.2625,5.3774,11.3,1
9,4,6,0.38868,1.8584,5.8685,1
10,1,1,0.34168,1.9645,4.5378,1
10,2,1,0.36921,1.4966,3.8044,1
10,3,1,0.4171,1.8978,4.6955,1
10,4,1,0.29224,1.2705,4.1791,1
10,1,2,0.034887,1.4684,5.1249,1
10,2,2,0.22172,1.7916,5.1632,1
10,3,2,0.053987,0.82553,4.0472,1
10,4,2,0.31049,2.2819,6.481,1
10,1,3,0.014077,0.17261,3.7756,1
10,2,3,1.0731,3.2725,7.4256,1
10,3,3,0.015513,0.17078,3.3462,1
10,4,3,0.046129,0.378,3.2909,1
10,1,4,0.028763,1.5309,5.1517,1
10,2,4,1.2039,3.6143,8.0125,1
10,3,4,0.14104,1.6759,5.3113,1
10,4,4,0.076242,0.76293,4.1818,1
10,1,5,2.5629,6.6794,12.296,1
10,2,5,3.6595,7.6907,13.292,1
10,3,5,3.6669,8.1551,14.253,1
10,4,5,3.9719,8.3925,14.479,1
10,1,6,4.0631,9.35,16.504,1
10,2,6,3.3167,6.9706,12.631,1
10,3,6,0.34911,2.8698,7.6793,1
10,4,6,0.54949,2.0629,5.643,1


==> img/actual_sound_loudness_ag_hi_avg.csv <==
scene,input,avg,stdvar
1,1,1.3903,0.66019
1,2,0.96418,0.60385
1,3,0.41567,0.51329
1,4,1.343,0.60235
1,5,9.4042,3.096
1,6,4.809,2.1819
2,1,2.0637,1.2021
2,2,2.5732,1.4966
2,3,3.8775,1.5911
2,4,3.2545,1.2337
2,5,9.6183,4.5408
2,6,3.8257,1.3855
3,1,1.9805,1.0418
3,2,1.367,1.2113
3,3,0.34515,0.31309
3,4,1.4679,0.76478
3,5,6.439,2.1663
3,6,3.7191,1.5534
4,1,2.5197,1.4414
4,2,1.2524,0.89033
4,3,0.65228,0.8741
4,4,0.99825,0.80418
4,5,7.625,3.943
4,6,2.2126,1.5424


==> img/actual_sound_loudness_ag_lo.csv <==
tester,scene,input,loudness_m5,loudness_0,loudness_p5,flag
1,1,1,0.028377,0.47281,2.4737,1
1,2,1,0.089504,0.55477,2.2489,1
1,3,1,0.056206,0.67683,3.0135,1
1,4,1,0.3633,1.4721,4.4647,1
1,1,2,0.027264,0.16926,3.7095,1
1,2,2,0.043855,0.4324,3.2696,1
1,3,2,0.029664,0.12424,3.4891,1
1,4,2,0.039912,0.16196,3.539,1
1,1,3,0.01369,0.078496,3.5941,1
1,2,3,0.65312,2.3293,6.2964,1
1,3,3,0.014027,0.092991,3.4245,1
1,4,3,0.034847,0.1138,2.9749,1
1,1,4,0.016694,0.50611,4.078,1
1,2,4,0.04071,0.80096,4.0333,1
1,3,4,0.014968,0.33176,3.351,1
1,4,4,0.033072,0.12932,2.9876,1
1,1,5,0.035594,1.2042,5.0484,1
1,2,5,0.043409,0.71562,3.897,1
1,3,5,0.21134,2.6467,6.6581,1
1,4,5,0.18901,2.263,6.4998,1
1,1,6,0.09368,2.0385,5.4481,1
1,2,6,0.14741,1.4474,4.5778,1
1,3,6,0.063006,1.1843,4.7331,1
1,4,6,0.059599,0.65059,3.4637,1
2,1,1,0.029266,0.70721,2.7399,1
2,2,1,0.32541,1.3541,3.5455,1
2,3,1,0.14061,1.0952,3.439,1
2,4,1,0.32262,1.3682,4.4292,1
2,1,2,0.029373,1.0803,4.9959,1
2,2,2,0.043198,0.75787,3.9659,1
2,3,2,0.032692,0.41536,3.7233,1
2,4,2,0.057095,1.0438,5.037,1
2,1,3,0.021825,1.7723,5.8528,0
2,2,3,0.81763,2.637,6.4377,1
2,3,3,0.080276,1.2424,4.9879,1
2,4,3,1.0726,2.9917,6.9304,1
2,1,4,0.016389,0.19802,3.4064,1
2,2,4,0.63811,2.4767,6.4457,1
2,3,4,0.013765,0.23733,3.367,1
2,4,4,0.035607,0.22917,3.207,1
2,1,5,2.0539,6.3303,12.206,1
2,2,5,2.0049,5.5255,10.565,1
2,3,5,0.21551,2.6382,6.5444,1
2,4,5,0.25953,2.6248,6.5933,1
2,1,6,2.5427,7.8193,15.044,1
2,2,6,1.0214,3.1061,6.9959,1
2,3,6,0.91487,4.5268,9.9277,1
2,4,6,1.0598,3.2778,7.7566,1
3,1,1,0.028667,0.5659,2.5708,1
3,2,1,0.36714,1.4918,3.8108,1
3,3,1,0.088271,0.94302,3.3996,1
3,4,1,0.032038,0.3224,2.5242,1
3,1,2,0.027595,0.81025,4.7455,1
3,2,2,0.061414,1.3989,4.9628,1
3,3,2,0.03495,0.21189,3.2039,1
3,4,2,0.13079,1.3871,5.0924,1
3,1,3,0.015709,0.18304,3.47,1
3,2,3,1.6587,4.6392,9.1312,1
3,3,3,0.017187,0.73445,4.4826,1
3,4,3,0.47107,1.7583,5.2688,1
3,1,4,0.016603,0.24715,3.4892,1
3,2,4,0.68454,2.5684,6.5006,1
3,3,4,0.015659,0.74234,4.2532,1
3,4,4,0.1017,0.84785,4.0754,1
3,1,5,0.41167,3.3737,7.8686,1
3,2,5,3.9735,8.2357,14.147,1
3,3,5,1.2143,4.8453,9.9404,1
3,4,5,1.1386,4.4323,9.1889,1
3,1,6,1.8187,6.6946,13.548,1
3,2,6,3.4717,7.1819,12.842,1
3,3,6,0.025212,0.91535,5.2897,1
3,4,6,0.17711,1.1511,4.3948,1
4,1,1,0.56297,2.1998,4.6864,1
4,2,1,1.066,2.9545,5.6906,1
4,3,1,0.79324,2.5838,5.4291,1
4,4,1,2.0543,5.0023,9.2049,0
4,1,2,0.029885,0.47335,3.9428,1
4,2,2,0.049798,1.0702,4.1696,1
4,3,2,0.035162,0.42796,3.5426,1
4,4,2,0.039953,0.42288,4.0502,1
4,1,3,0.01534,0.14703,3.4565,1
4,2,3,1.2039,3.6089,7.9797,1
4,3,3,0.014198,0.1705,3.5919,1
4,4,3,0.04836,0.42523,3.5006,1
4,1,4,0.021404,0.78309,3.997,1
4,2,4,0.69785,2.4979,6.0853,1
4,3,4,0.061747,1.1687,4.5446,1
4,4,4,0.039039,0.35139,3.6174,1
4,1,5,3.5756,8.4831,15.148,1
4,2,5,3.7017,7.9359,13.832,1
4,3,5,3.2464,7.5724,13.47,1
4,4,5,1.5283,5.0644,10.127,1
4,1,6,0.77738,3.6647,7.944,1
4,2,6,0.77082,2.6182,6.1693,1
4,3,6,0.31649,2.4472,6.4276,1
4,4,6,0.35914,1.5695,4.728,1
5,1,1,0.029008,0.77462,2.9223,1
5,2,1,0.11268,0.68909,2.7424,1
5,3,1,0.048501,0.58263,2.6425,1
5,4,1,0.31151,1.287,3.9173,1
5,1,2,0.029959,0.11919,3.3444,1
5,2,2,0.041257,0.45012,3.6633,1
5,3,2,0.031051,0.30014,3.6679,1
5,4,2,0.041413,0.19287,3.3774,1
5,1,3,0.01369,0.08823,3.6348,1
5,2,3,0.10509,1.1338,4.7927,1
5,3,3,0.013695,0.089195,3.48,1
5,4,3,0.036855,0.1212,2.6967,1
5,1,4,0.017361,0.46629,3.8715,1
5,2,4,0.044046,0.87017,4.239,1
5,3,4,0.014292,0.44575,3.6958,1
5,4,4,0.032144,0.13756,3.2139,1
5,1,5,0.036671,1.5227,5.4582,1
5,2,5,1.5247,4.9133,9.8293,1
5,3,5,0.040667,0.55767,3.7069,1
5,4,5,0.046253,0.66952,3.8844,1
5,1,6,0.029072,1.1098,4.0286,1
5,2,6,0.074452,1.162,4.0517,1
5,3,6,0.32926,2.5091,6.5353,1
5,4,6,0.035965,0.37166,2.9563,1
6,1,1,0.028653,0.32116,2.1995,1
6,2,1,0.14962,0.78405,2.7644,1
6,3,1,0.049719,0.58768,2.6079,1
6,4,1,0.029981,0.31048,2.7378,1
6,1,2,0.026298,0.092912,3.6725,1
6,2,2,0.04166,0.39582,3.5192,1
6,3,2,0.035172,0.2756,3.2893,1
6,4,2,0.041277,0.28028,3.5568,1
6,1,3,0.014692,0.096856,3.4495,1
6,2,3,0.29002,1.5545,5.361,1
6,3,3,0.015104,0.090113,3.208,1
6,4,3,0.041143,0.25073,2.9137,1
6,1,4,0.015004,0.074456,3.2711,1
6,2,4,0.26153,1.5289,5.0988,1
6,3,4,0.014866,0.10308,2.8649,1
6,4,4,0.038599,0.32484,3.4508,1
6,1,5,1.6321,5.5293,10.934,1
6,2,5,0.80847,3.7677,8.1562,1
6,3,5,0.083725,1.3375,4.7055,1
6,4,5,0.16248,2.042,6.094,1
6,1,6,0.024785,0.69814,3.5321,1
6,2,6,0.034513,0.63169,3.111,1
6,3,6,0.13697,1.5274,4.8656,1
6,4,6,0.1496,0.96411,3.7246,1
7,1,1,0.047555,0.99017,3.0036,1
7,2,1,0.15763,0.80073,2.7288,1
7,3,1,0.12855,1.0647,3.4276,1
7,4,1,0.11045,0.71478,3.0508,1
7,1,2,0.027205,0.80584,4.7868,1
7,2,2,0.04103,0.43958,3.6768,1
7,3,2,0.029691,0.29316,3.7727,1
7,4,2,0.040705,0.14005,3.382,1
7,1,3,0.013347,0.067771,3.6071,1
7,2,3,0.095714,1.0497,4.4821,1
7,3,3,0.014634,0.095931,3.3147,1
7,4,3,0.036388,0.16316,3.0869,1
7,1,4,0.017175,0.38447,3.7141,1
7,2,4,0.036973,0.74321,3.9762,1
7,3,4,0.014647,0.45736,3.6577,1
7,4,4,0.033201,0.11425,2.8741,1
7,1,5,3.8422,8.8391,15.617,1
7,2,5,0.60353,3.3089,7.4007,1
7,3,5,0.19208,2.6344,7.0209,1
7,4,5,0.050284,1.054,4.7177,1
7,1,6,0.024035,0.74144,3.7044,1
7,2,6,0.19737,1.3989,4.1162,1
7,3,6,0.017983,0.30706,3.1002,1
7,4,6,0.036833,0.38257,2.941,1
8,1,1,0.030294,0.83142,2.955,1
8,2,1,0.11275,0.64019,2.4129,1
8,3,1,0.036966,0.3832,2.3621,1
8,4,1,0.64035,2.2622,5.661,1
8,1,2,0.032129,0.45334,3.7115,1
8,2,2,0.04457,0.63773,3.532,1
8,3,2,0.31502,2.937,7.4033,0
8,4,2,0.12145,1.3329,4.9843,1
8,1,3,0.015717,0.34524,3.8145,1
8,2,3,5.8351,10.791,17.518,0
8,3,3,0.014168,0.09147,3.3914,1
8,4,3,1.1127,3.0675,6.9742,1
8,1,4,0.024031,1.681,5.8031,1
8,2,4,0.58983,2.3143,6.0701,1
8,3,4,0.042603,1.0563,4.5599,1
8,4,4,0.12656,0.92753,4.087,1
8,1,5,1.4785,5.0766,10.078,1
8,2,5,5.2871,10.226,17.009,1
8,3,5,2.1443,6.1433,11.662,1
8,4,5,3.3663,7.5478,13.338,1
8,1,6,3.8682,9.1116,16.212,1
8,2,6,1.125,3.4594,7.8377,1
8,3,6,0.049093,1.2076,5.4811,1
8,4,6,0.36073,1.6785,5.2249,1
9,1,1,0.20478,1.6556,4.1036,1
9,2,1,0.37376,1.4958,3.6446,1
9,3,1,0.17668,1.1909,3.5113,1
9,4,1,0.32512,1.3306,4.0105,1
9,1,2,0.028694,0.89827,4.7643,1
9,2,2,0.18029,1.7285,5.1132,1
9,3,2,0.067428,1.094,4.7465,1
9,4,2,0.041682,0.24102,3.4255,1
9,1,3,0.013534,0.077733,3.6258,1
9,2,3,0.43656,1.7445,5.1518,1
9,3,3,0.016398,0.2302,3.3261,1
9,4,3,0.044462,0.32714,2.982,1
9,1,4,0.020333,0.591,3.7059,1
9,2,4,0.36952,1.7333,5.1631,1
9,3,4,0.018521,0.69346,3.8137,1
9,4,4,0.053639,0.57976,3.7498,1
9,1,5,2.8456,7.5011,13.849,1
9,2,5,4.1671,8.6709,14.92,1
9,3,5,0.29238,3.2466,7.5565,1
9,4,5,2.8381,7.1337,13.143,1
9,1,6,0.056496,2.8318,7.9009,1
9,2,6,0.65417,2.6879,6.7647,1
9,3,6,0.15429,2.0739,6.864,1
9,4,6,0.085349,0.96103,4.6511,1
10,1,1,0.039507,0.89166,2.808,1
10,2,1,0.099114,0.60338,2.4041,1
10,3,1,0.084154,0.86043,2.9829,1
10,4,1,0.12734,0.81409,3.4658,1
10,1,2,0.031527,0.35861,3.6114,1
10,2,2,0.048101,1.0392,4.1807,1
10,3,2,0.040014,0.68126,4.0295,1
10,4,2,0.041186,0.18492,3.3963,1
10,1,3,0.015789,0.094282,3.2263,1
10,2,3,0.93181,2.9849,7.2418,1
10,3,3,0.013955,0.19894,3.7044,1
10,4,3,0.044037,0.31864,2.9853,1
10,1,4,0.016222,0.40588,3.9319,1
10,2,4,0.23632,1.471,5.0338,1
10,3,4,0.041286,1.0473,4.5582,1
10,4,4,0.036646,0.24216,3.1141,1
10,1,5,3.0123,7.5187,13.653,1
10,2,5,0.043421,0.65844,3.7963,1
10,3,5,3.598,7.8038,13.514,1
10,4,5,4.0118,8.4328,14.516,1
10,1,6,1.1557,5.2752,11.26,1
10,2,6,0.6927,2.5265,6.1088,1
10,3,6,0.24366,2.4894,7.4116,1
10,4,6,0.19085,1.1864,4.4217,1
11,1,1,0.0282,0.51363,2.5725,1
11,2,1,0.033136,0.29465,1.916,1
11,3,1,0.040334,0.45269,2.6757,1
11,4,1,0.044373,0.47544,2.7023,1
11,1,2,0.028163,0.093091,3.463,1
11,2,2,0.041944,0.27609,3.2858,1
11,3,2,0.029981,0.23814,3.6581,1
11,4,2,0.041403,0.1855,3.3655,1
11,1,3,0.013099,0.082834,3.7501,1
11,2,3,0.055975,0.85384,4.0355,1
11,3,3,0.017104,0.51537,3.8021,1
11,4,3,0.036032,0.11047,2.7564,1
11,1,4,0.018183,0.36047,3.4933,1
11,2,4,0.11424,1.0816,4.2537,1
11,3,4,0.013723,0.23343,3.3665,1
11,4,4,0.03333,0.10555,2.8004,1
11,1,5,0.033392,1.1463,5.2401,1
11,2,5,0.085212,2.1527,5.8076,1
11,3,5,0.051703,0.92613,4.2477,1
11,4,5,0.045641,0.72456,4.1067,1
11,1,6,0.028467,1.3152,4.5299,1
11,2,6,0.10286,1.2321,4.0892,1
11,3,6,0.044727,0.90962,4.154,1
11,4,6,0.035569,0.36461,2.9553,1
12,1,1,0.37299,1.9181,4.3101,1
12,2,1,0.35617,1.4606,3.7907,1
12,3,1,0.035691,0.37366,2.5745,1
12,4,1,0.27638,1.2351,4.1842,1
12,1,2,0.027338,0.25619,3.8517,1
12,2,2,0.045774,0.88104,3.9174,1
12,3,2,0.0333,0.15553,3.2516,1
12,4,2,0.040368,0.25808,3.6506,1
12,1,3,0.015491,0.15071,3.4362,1
12,2,3,0.30207,1.5305,5.1581,1
12,3,3,0.013068,0.06961,3.5316,1
12,4,3,0.034896,0.11501,2.9756,1
12,1,4,0.021718,0.91073,4.2436,1
12,2,4,0.18048,1.2589,4.495,1
12,3,4,0.015464,0.43168,3.4725,1
12,4,4,0.033487,0.19083,3.3323,1
12,1,5,0.96653,4.5055,9.5963,1
12,2,5,0.13636,2.7351,6.9556,1
12,3,5,1.1862,4.6194,9.4345,1
12,4,5,0.23923,2.6251,7.0453,1
12,1,6,0.047414,2.618,7.4163,1
12,2,6,0.062324,1.3315,4.7915,1
12,3,6,0.081209,1.6286,6.2115,1
12,4,6,0.03022,0.35023,3.3171,1
13,1,1,0.030074,0.58397,2.405,1
13,2,1,0.64863,2.345,5.1282,1
13,3,1,0.041991,0.47142,2.4906,1
13,4,1,0.029875,0.31262,2.7673,0
13,1,2,0.03235,0.78838,4.2253,1
13,2,2,0.16223,1.8687,5.6587,1
13,3,2,0.030895,0.37379,3.7981,1
13,4,2,0.087044,1.2148,5.0156,1
13,1,3,0.22588,3.1187,7.9784,0
13,2,3,1.2618,3.7972,8.461,1
13,3,3,0.032899,1.0076,4.9958,1
13,4,3,0.33882,1.4801,4.8622,1
13,1,4,0.023352,1.1447,4.571,1
13,2,4,0.8543,2.8062,6.5209,1
13,3,4,0.31272,2.5941,6.967,0
13,4,4,0.28533,1.3864,4.8431,1
13,1,5,3.1358,7.6153,13.708,1
13,2,5,2.5444,6.5362,12.208,1
13,3,5,0.19091,2.4976,6.5201,1
13,4,5,0.34664,3.0578,7.1854,1
13,1,6,1.5594,5.7389,11.636,1
13,2,6,2.0008,4.7728,9.4619,1
13,3,6,0.54773,3.7921,9.2916,1
13,4,6,1.9582,4.7307,9.7059,1
14,1,1,0.044052,0.97149,2.9902,1
14,2,1,0.37342,1.5115,3.84,1
14,3,1,0.40375,1.8804,4.7139,1
14,4,1,0.4667,1.769,4.8488,0
14,1,2,0.031118,0.88116,4.4845,1
14,2,2,0.8259,3.0072,6.9197,1
14,3,2,1.2287,4.5493,9.2957,0
14,4,2,0.17499,1.5987,5.3829,1
14,1,3,0.014279,0.59846,4.6221,0
14,2,3,0.70098,2.4265,6.3838,1
14,3,3,0.024016,0.86741,4.7206,1
14,4,3,0.78965,2.3874,6.0591,1
14,1,4,0.019082,0.76082,4.2684,1
14,2,4,0.23097,1.3538,4.4987,1
14,3,4,0.015223,0.5763,3.814,1
14,4,4,0.045772,0.47082,3.6519,1
14,1,5,2.112,6.2558,11.939,1
14,2,5,1.4823,4.6906,9.338,1
14,3,5,0.15836,2.2934,6.46,1
14,4,5,0.55163,3.4845,7.7842,1
14,1,6,0.35158,3.7354,9.1884,1
14,2,6,2.1063,4.9034,9.5642,1
14,3,6,0.2191,2.4052,7.3789,1
14,4,6,0.54031,2.1977,6.3249,1
15,1,1,0.099555,1.2002,3.2748,1
15,2,1,0.59116,2.1736,4.8423,1
15,3,1,0.35021,1.7181,4.3955,1
15,4,1,0.38285,1.5068,4.3045,0
15,1,2,0.029965,0.82515,4.5054,1
15,2,2,0.066681,1.4417,4.998,1
15,3,2,0.030828,0.368,3.7946,0
15,4,2,0.040552,0.16785,3.4565,1
15,1,3,0.014766,0.070353,3.3181,0
15,2,3,0.63724,2.2312,5.9308,1
15,3,3,0.014938,0.11359,3.3088,1
15,4,3,0.040585,0.23835,2.914,1
15,1,4,0.035719,1.6309,5.2465,1
15,2,4,0.58265,2.2236,5.6693,1
15,3,4,0.015833,0.61711,3.8311,1
15,4,4,0.037052,0.31781,3.6799,1
15,1,5,2.9847,7.4229,13.464,1
15,2,5,2.6197,6.3939,11.728,1
15,3,5,0.17429,2.3214,6.2103,1
15,4,5,0.19443,2.2076,6.1317,1
15,1,6,0.91934,3.8484,8.1226,1
15,2,6,1.8197,4.3108,8.4943,1
15,3,6,0.54786,3.0093,6.8672,1
15,4,6,0.046804,0.46839,2.822,1
16,1,1,0.77541,2.7422,5.7154,1
16,2,1,0.44902,1.7415,4.1474,1
16,3,1,0.56463,2.2228,5.1392,1
16,4,1,0.95644,3.0729,6.5608,0
16,1,2,0.02989,0.39449,3.8147,1
16,2,2,0.19823,1.7527,5.1235,1
16,3,2,0.038697,0.60424,3.8061,1
16,4,2,4.8375,10.072,17.166,0
16,1,3,0.013827,0.30913,4.1257,1
16,2,3,2.6615,6.5842,12.155,1
16,3,3,0.01357,0.19401,3.7729,1
16,4,3,0.057427,0.56403,3.8174,1
16,1,4,0.020397,1.0526,4.7353,1
16,2,4,0.035986,0.7306,3.9949,1
16,3,4,0.014126,0.69637,4.296,1
16,4,4,0.40306,1.6812,5.1948,1
16,1,5,2.8803,7.1422,12.945,1
16,2,5,5.183,9.9575,16.508,1
16,3,5,1.4586,5.031,10.012,1
16,4,5,0.19635,2.2046,6.0753,1
16,1,6,0.48091,3.781,8.9692,1
16,2,6,1.406,3.9147,8.4665,1
16,3,6,0.43517,3.3224,8.5288,1
16,4,6,1.1885,3.4462,7.8558,1
17,1,1,0.72162,2.4432,5.0267,1
17,2,1,0.41193,1.6276,3.9795,1
17,3,1,0.049302,0.58196,2.5624,1
17,4,1,1.8713,4.6893,8.7926,1
17,1,2,0.025602,1.3694,6.0806,1
17,2,2,4.3293,8.9289,15.261,0
17,3,2,3.4835,9.0132,16.583,0
17,4,2,2.0642,6.5759,13.41,1
17,1,3,0.018024,1.554,5.8951,1
17,2,3,0.085388,1.0643,4.6736,1
17,3,3,0.048307,1.1091,4.9491,1
17,4,3,0.12899,1.0751,5.2205,1
17,1,4,0.020388,0.66979,3.8764,1
17,2,4,1.1662,3.4113,7.4359,1
17,3,4,3.5131,7.9511,14.039,0
17,4,4,0.15023,1.0451,4.4848,1
17,1,5,0.034579,0.46614,3.9557,1
17,2,5,0.044408,1.5771,5.5195,1
17,3,5,0.15206,2.2542,6.455,1
17,4,5,0.041653,0.43955,3.9529,1
17,1,6,6.9246,13.215,21.698,1
17,2,6,2.7606,5.9067,10.855,1
17,3,6,3.4193,8.6997,15.891,0
17,4,6,9.5207,15.893,24.503,0
18,1,1,0.39355,2.1008,4.7818,1
18,2,1,0.53985,2.0315,4.685,1
18,3,1,0.87274,2.8721,6.1447,1
18,4,1,0.58704,2.0747,5.0836,1
18,1,2,0.63985,3.693,8.257,0
18,2,2,1.3036,3.9582,8.1995,1
18,3,2,0.2436,2.4212,6.4244,1
18,4,2,0.1749,1.7162,5.981,1
18,1,3,1.6255,5.6388,11.309,0
18,2,3,2.3903,5.8729,10.815,1
18,3,3,0.27746,2.3962,6.9833,0
18,4,3,0.61015,2.0816,5.8804,1
18,1,4,0.20575,2.5216,6.6205,0
18,2,4,0.63491,2.3941,6.0757,1
18,3,4,0.047495,1.0328,4.301,1
18,4,4,0.061791,0.66522,3.9719,1
18,1,5,5.3323,10.489,17.45,1
18,2,5,4.3846,8.9015,15.149,1
18,3,5,4.162,8.6192,14.65,1
18,4,5,3.6996,8.1183,14.225,1
18,1,6,0.15558,2.3994,6.1986,1
18,2,6,1.3311,3.3941,7.0118,1
18,3,6,0.40896,2.8005,6.9266,1
18,4,6,0.093587,0.74152,3.2203,1
19,1,1,0.49161,2.2172,4.8758,1
19,2,1,0.27725,1.1922,3.2383,1
19,3,1,0.60742,2.2245,4.9332,1
19,4,1,0.64953,2.2844,5.6779,1
19,1,2,0.031157,1.2241,5.0513,1
19,2,2,0.14824,1.6763,5.0749,1
19,3,2,0.036497,0.63072,4.0199,1
19,4,2,0.088943,1.2713,5.2575,1
19,1,3,0.018763,1.0841,4.8212,1
19,2,3,1.0687,3.2763,7.498,1
19,3,3,0.068303,1.2713,5.3145,1
19,4,3,0.58248,1.9875,5.5988,1
19,1,4,0.02867,1.7495,5.8188,1
19,2,4,1.3497,3.726,7.8069,1
19,3,4,0.056165,1.2585,5.112,1
19,4,4,0.27362,1.323,4.5886,1
19,1,5,2.7311,7.3603,13.677,1
19,2,5,1.9328,5.6416,10.98,1
19,3,5,1.4297,5.0598,10.127,1
19,4,5,0.62837,3.9773,8.8904,1
19,1,6,0.039295,2.5852,7.4366,1
19,2,6,2.1291,4.9394,9.6126,1
19,3,6,0.41783,3.0878,7.8369,1
19,4,6,0.99318,3.0998,7.3802,1
20,1,1,0.039613,0.89594,2.8196,1
20,2,1,0.16516,0.82965,2.7997,1
20,3,1,0.10798,0.94045,3.0544,1
20,4,1,0.080817,0.67462,3.223,1
20,1,2,0.02798,0.33641,3.914,1
20,2,2,0.043815,0.4103,3.2384,1
20,3,2,0.032168,0.33084,3.628,1
20,4,2,0.05464,1.0161,5.0156,1
20,1,3,0.012786,0.065386,3.7191,1
20,2,3,0.672,2.3645,6.3155,1
20,3,3,0.015521,0.17445,3.3533,1
20,4,3,0.040879,0.26352,3.11,1
20,1,4,0.019037,0.74041,4.2291,1
20,2,4,0.20376,1.3592,4.7745,1
20,3,4,0.014686,0.31259,3.3593,1
20,4,4,0.034866,0.17006,2.9374,1
20,1,5,0.11111,3.0299,7.6757,1
20,2,5,0.052733,1.6843,5.1706,1
20,3,5,3.0913,7.2977,13.038,1
20,4,5,0.091073,1.4292,5.0159,1
20,1,6,0.020294,1.7433,6.3433,1
20,2,6,0.15435,1.6118,5.1409,1
20,3,6,0.0122,0.55688,4.5282,1
20,4,6,0.28651,1.5924,5.495,1
21,1,1,0.05954,1.0922,3.2122,1
21,2,1,0.53487,1.9983,4.5202,1
21,3,1,0.51096,2.1421,5.1208,1
21,4,1,0.95973,3.0705,6.4773,1
21,1,2,0.020507,0.33553,5.201,1
21,2,2,0.077114,1.5993,5.3906,1
21,3,2,0.038884,1.0808,5.9121,1
21,4,2,0.20762,2.17,7.7126,1
21,1,3,0.016243,0.56886,4.1777,1
21,2,3,0.74798,2.6845,7.2961,1
21,3,3,0.041289,1.0616,4.9155,1
21,4,3,0.038215,0.25588,3.6147,1
21,1,4,0.02166,0.79395,3.9889,1
21,2,4,0.97389,3.1746,7.3762,1
21,3,4,0.14343,1.7427,5.5552,1
21,4,4,0.073304,0.69331,3.7108,1
21,1,5,0.082589,2.7881,7.2723,1
21,2,5,3.6459,7.9182,13.877,1
21,3,5,0.13705,1.9814,5.7506,1
21,4,5,0.043373,0.3493,3.5499,1
21,1,6,0.071339,2.7428,7.5667,1
21,2,6,1.478,3.8906,8.1658,1
21,3,6,0.46619,3.1911,7.8482,1
21,4,6,0.31675,1.6072,5.2629,1
22,1,1,0.029458,0.64632,2.5904,1
22,2,1,0.11691,0.67322,2.5708,1
22,3,1,0.16687,1.2027,3.6809,1
22,4,1,0.24635,1.1364,3.9423,1
22,1,2,0.028715,0.73923,4.4962,1
22,2,2,0.044091,0.99606,4.433,1
22,3,2,0.029791,0.52924,4.1588,1
22,4,2,0.041606,0.23891,3.4325,1
22,1,3,0.01548,0.48919,4.1564,1
22,2,3,0.76718,2.5505,6.4441,1
22,3,3,0.014733,0.11009,3.3375,1
22,4,3,0.050576,0.45079,3.221,1
22,1,4,0.021058,0.72487,3.911,1
22,2,4,0.23944,1.4848,5.073,1
22,3,4,0.014318,0.6281,4.0877,1
22,4,4,0.040944,0.35926,3.3126,1
22,1,5,2.8032,7.0444,12.822,1
22,2,5,0.51468,3.5113,8.1334,1
22,3,5,0.84022,4.1211,8.7621,1
22,4,5,0.53385,3.6717,8.2833,1
22,1,6,0.022335,2.482,7.7577,1
22,2,6,0.040819,1.2254,4.7862,1
22,3,6,0.17489,2.0256,6.3976,1
22,4,6,0.052236,0.66313,3.752,1
23,1,1,0.061056,1.0984,3.2194,1
23,2,1,0.23363,1.0643,3.2044,1
23,3,1,1.3659,3.6237,7.0271,0
23,4,1,0.82453,2.7125,6.0153,1
23,1,2,0.029835,1.3208,5.3582,0
23,2,2,0.062436,1.4212,5.0217,1
23,3,2,0.057222,0.89499,4.2333,1
23,4,2,0.09608,1.299,5.2615,1
23,1,3,0.01633,0.43523,3.888,1
23,2,3,1.3282,3.9336,8.5221,1
23,3,3,0.015196,0.50943,4.1034,1
23,4,3,0.071171,0.69789,3.9583,1
23,1,4,0.068528,1.9017,5.5889,1
23,2,4,0.42055,1.8353,5.1903,1
23,3,4,0.013996,0.59269,4.06,1
23,4,4,0.048851,0.52729,3.8112,1
23,1,5,5.9352,11.678,19.421,1
23,2,5,3.2066,7.4536,13.424,1
23,3,5,1.4205,4.9986,9.9925,1
23,4,5,1.6576,5.135,10.09,1
23,1,6,0.26702,3.8103,9.6312,1
23,2,6,1.734,4.3205,8.7936,1
23,3,6,0.11576,1.6743,5.7383,1
23,4,6,0.67958,2.3547,6.0916,1
24,1,1,0.035875,0.85661,2.7862,1
24,2,1,0.13302,0.71647,2.5821,1
24,3,1,0.056495,0.68057,3.0142,1
24,4,1,0.40572,1.5645,4.2872,1
24,1,2,0.032113,0.53541,3.8428,0
24,2,2,0.044002,0.61159,3.5656,1
24,3,2,0.034028,0.25164,3.3489,1
24,4,2,0.038939,0.21959,3.7929,1
24,1,3,0.015037,0.11387,3.4306,1
24,2,3,0.48927,1.977,5.8775,1
24,3,3,0.01594,0.2182,3.3771,1
24,4,3,0.050571,0.45953,3.469,1
24,1,4,0.017288,0.63183,4.2622,1
24,2,4,0.4521,2.0213,5.848,1
24,3,4,0.013398,0.2525,3.4674,1
24,4,4,0.033691,0.15638,3.0518,1
24,1,5,4.7745,9.7794,16.545,1
24,2,5,6.0637,11.416,18.735,1
24,3,5,2.589,6.459,11.763,1
24,4,5,0.56337,3.6547,8.1909,1
24,1,6,0.021976,0.56058,3.556,1
24,2,6,0.22011,1.5131,4.4082,1
24,3,6,0.041372,0.93354,4.4372,1
24,4,6,0.039255,0.41196,2.9152,1
25,1,1,0.032018,0.92452,3.1398,1
25,2,1,0.089284,0.5781,2.4018,1
25,3,1,0.12062,1.0422,3.4111,1
25,4,1,0.20586,0.97714,3.4258,1
25,1,2,0.029369,1.1066,5.0411,0
25,2,2,0.043914,0.6028,3.562,1
25,3,2,0.044175,0.78096,4.2426,1
25,4,2,0.042675,0.7287,4.5463,1
25,1,3,0.015301,0.78046,4.7859,1
25,2,3,1.0678,3.2692,7.4657,1
25,3,3,0.016228,0.65071,4.2693,1
25,4,3,0.37338,1.4985,4.681,1
25,1,4,0.018123,0.41179,3.6216,1
25,2,4,0.30118,1.5347,4.7687,1
25,3,4,0.014929,0.72111,4.2638,1
25,4,4,0.037172,0.25397,3.1079,1
25,1,5,1.157,4.606,9.4783,1
25,2,5,17.191,26.518,39.03,0
25,3,5,2.8482,7.0551,12.813,1
25,4,5,0.17046,2.017,5.8058,1
25,1,6,0.92015,4.9484,10.937,1
25,2,6,2.713,5.9077,11.002,1
25,3,6,0.40585,3.1565,8.1911,1
25,4,6,1.3509,3.5542,7.6776,1
26,1,1,0.030636,0.70007,2.5792,1
26,2,1,0.24241,1.0762,3.0537,1
26,3,1,0.048517,0.57579,2.836,1
26,4,1,0.39332,1.557,4.5609,1
26,1,2,0.44773,3.4639,8.1071,1
26,2,2,0.042656,0.4466,3.4657,1
26,3,2,0.034888,0.32775,3.3978,1
26,4,2,0.039952,0.16036,3.5302,1
26,1,3,0.015837,0.15445,3.3799,1
26,2,3,1.412,4.1342,8.7563,1
26,3,3,0.016115,0.098492,3.0566,1
26,4,3,0.055573,0.52381,3.3178,1
26,1,4,0.017163,0.51961,4.0273,1
26,2,4,0.15638,1.2036,4.4399,1
26,3,4,0.014428,0.31277,3.4039,1
26,4,4,0.032452,0.13881,3.1697,1
26,1,5,1.7962,5.9363,11.66,1
26,2,5,1.0005,4.0609,8.5579,1
26,3,5,0.24799,2.9445,7.0483,1
26,4,5,0.10494,1.5008,4.9982,1
26,1,6,1.1282,5.184,11.084,1
26,2,6,0.91396,2.9947,6.9616,1
26,3,6,0.048498,1.2074,5.5111,1
26,4,6,0.03552,0.47409,3.4671,1
27,1,1,0.23905,1.7934,4.3754,1
27,2,1,0.21797,1.0003,3.0098,1
27,3,1,0.12132,1.0441,3.4117,1
27,4,1,0.21035,1.0207,3.6757,1
27,1,2,0.028296,0.74199,4.5482,1
27,2,2,0.048338,1.1035,4.3852,1
27,3,2,0.14296,1.6745,5.2082,1
27,4,2,0.064322,1.1535,5.2978,1
27,1,3,0.015484,0.27776,3.718,1
27,2,3,1.3242,3.8869,8.2597,1
27,3,3,0.014249,0.12629,3.4748,1
27,4,3,0.12348,0.92929,4.1389,1
27,1,4,0.021427,0.85602,4.1579,1
27,2,4,0.8995,3.0876,7.3774,1
27,3,4,0.034805,1.0586,4.8237,1
27,4,4,0.036342,0.2355,3.1197,1
27,1,5,2.6124,6.9754,12.93,1
27,2,5,3.8659,8.1025,13.986,1
27,3,5,0.80644,3.9943,8.5062,1
27,4,5,0.89327,4.027,8.5788,1
27,1,6,0.59127,3.1176,6.9378,1
27,2,6,1.195,3.1196,6.5279,1
27,3,6,0.48041,2.8671,6.7391,0
27,4,6,0.055672,0.61458,3.3672,1
28,1,1,0.39065,2.1001,4.7869,1
28,2,1,0.47878,1.8239,4.2143,1
28,3,1,0.14729,1.112,3.4457,1
28,4,1,0.36478,1.458,4.2845,1
28,1,2,0.033953,1.1957,4.7502,1
28,2,2,0.064773,1.4202,4.96,1
28,3,2,0.1913,2.0187,5.7094,1
28,4,2,0.13606,1.3976,5.0529,1
28,1,3,0.015388,0.68714,4.5786,1
28,2,3,1.0273,3.1851,7.4083,1
28,3,3,0.016842,0.52144,3.855,1
28,4,3,0.13722,0.99753,4.3544,1
28,1,4,0.022578,0.9241,4.1681,1
28,2,4,0.44399,1.9577,5.6075,1
28,3,4,0.020831,0.82126,4.22,1
28,4,4,0.034228,0.16115,2.9896,1
28,1,5,2.584,6.8529,12.679,1
28,2,5,6.7975,12.464,20.178,1
28,3,5,3.7602,8.4614,14.851,1
28,4,5,4.6156,9.4174,16.005,1
28,1,6,6.1707,12.673,21.454,1
28,2,6,6.0292,11.081,17.983,0
28,3,6,1.9844,6.1952,12.021,1
28,4,6,0.61442,2.2435,6.0254,1
29,1,1,0.10096,1.2035,3.2766,1
29,2,1,0.38797,1.5654,3.9816,1
29,3,1,0.10725,0.97707,3.2493,1
29,4,1,0.031467,0.30784,2.5021,1
29,1,2,5.5898,10.814,17.841,0
29,2,2,0.2587,1.9227,5.4582,1
29,3,2,0.031647,0.557,4.0791,1
29,4,2,0.041337,0.69057,4.5894,1
29,1,3,0.015739,0.48715,4.103,1
29,2,3,0.72434,2.4128,6.1037,1
29,3,3,0.016048,0.39572,3.7254,1
29,4,3,0.56166,1.8971,5.2833,1
29,1,4,0.020654,1.0798,4.7614,1
29,2,4,0.34922,1.7012,5.1834,1
29,3,4,0.013047,0.42445,3.8951,1
29,4,4,0.058791,0.64292,3.9577,1
29,1,5,2.7466,6.867,12.481,1
29,2,5,0.79203,3.8185,8.3253,1
29,3,5,0.17729,2.4636,6.6891,1
29,4,5,0.19416,2.1517,5.882,1
29,1,6,0.38761,3.6134,8.7698,1
29,2,6,1.9059,4.6626,9.3905,1
29,3,6,0.24676,2.3934,6.9884,1
29,4,6,0.8418,2.8442,7.2324,1
30,1,1,0.029794,0.56376,2.4023,1
30,2,1,0.63565,2.2891,4.9637,1
30,3,1,0.1633,1.1587,3.4984,1
30,4,1,0.1992,0.99833,3.69,1
30,1,2,0.028044,0.83575,4.7342,1
30,2,2,0.12129,1.6351,5.0808,1
30,3,2,0.035937,0.63122,4.0505,1
30,4,2,0.051396,0.8764,4.479,1
30,1,3,0.01597,0.60521,4.3017,1
30,2,3,1.2111,3.5871,7.7466,1
30,3,3,0.71986,3.6906,8.5125,0
30,4,3,0.72703,2.2227,5.6788,1
30,1,4,0.021744,0.91229,4.2438,1
30,2,4,0.56688,2.2499,5.9548,1
30,3,4,0.013752,0.35761,3.6159,1
30,4,4,0.13182,0.97504,4.3229,1
30,1,5,29.589,43.27,61.546,0
30,2,5,5.2689,10.219,17.02,1
30,3,5,3.7909,8.279,14.37,1
30,4,5,2.7866,6.7356,12.239,1
30,1,6,1.7027,6.1342,12.356,1
30,2,6,9.65,15.943,24.441,0
30,3,6,0.82627,4.3601,9.7509,1
30,4,6,1.0464,3.1619,7.3684,1


==> img/actual_sound_loudness_ag_lo_avg.csv <==
scene,input,avg,stdvar
1,1,1.1992,0.67542
1,2,0.77164,0.67186
1,3,0.3701,0.36248
1,4,0.79701,0.46784
1,5,5.9772,2.8375
1,6,4.2077,3.1574
2,1,1.312,0.65504
2,2,1.2201,0.82416
2,3,2.8726,1.374
2,4,1.92,0.81135
2,5,5.9722,3.3148
2,6,3.2204,1.7152
3,1,1.1601,0.68858
3,2,0.66635,0.57819
3,3,0.43038,0.40137
3,4,0.6555,0.38098
3,5,4.3701,2.4276
3,6,2.3513,1.3406
4,1,1.4012,0.9978
4,2,0.97679,1.2268
4,3,0.99245,0.91148
4,4,0.51278,0.4271
4,5,3.6064,2.5527
4,6,1.6246,1.2265


==> img/actual_sound_loudness_dis.csv <==
tester,scene,input,loudness_m5,loudness_0,loudness_p5,flag
1,1,1,0.03076,0.6074,2.3979,1
1,2,1,0.07481,0.53952,2.5251,1
1,1,2,0.021103,0.53473,5.5817,1
1,2,2,0.04191,0.35589,3.6393,1
1,1,3,0.017794,0.57015,4.0358,1
1,2,3,0.11051,0.86017,3.9253,1
1,1,4,0.020123,0.65669,3.9476,1
1,2,4,0.061308,0.54656,3.0258,1
1,1,5,4.108,9.3781,16.51,1
1,2,5,0.2825,3.0943,7.7626,1
1,1,6,3.3289,8.0072,14.337,1
1,2,6,0.82178,2.8779,7.483,1
2,1,1,0.072705,1.0589,2.8979,1
2,2,1,0.39183,1.4564,3.9479,1
2,1,2,0.025033,1.8924,7.4188,1
2,2,2,0.054522,0.92377,4.4488,1
2,1,3,0.015768,0.10126,3.3733,1
2,2,3,0.089191,0.78287,3.9263,1
2,1,4,0.025951,1.5819,5.4519,1
2,2,4,0.15496,0.88516,3.3853,1
2,1,5,4.5489,10.113,17.635,1
2,2,5,3.3389,8.4031,15.518,1
2,1,6,0.24194,3.4045,8.5904,1
2,2,6,0.64422,2.5756,7.3015,1
3,1,1,4.065,7.0033,11.161,0
3,2,1,0.39251,1.4575,3.9386,1
3,1,2,0.022514,1.2607,6.6487,1
3,2,2,0.077883,1.1371,4.9602,1
3,1,3,0.017928,0.49154,3.8572,1
3,2,3,0.12469,0.85393,3.6223,1
3,1,4,0.01737,0.10404,3.0161,1
3,2,4,0.041877,0.27358,2.5993,1
3,1,5,0.031353,1.264,5.8899,1
3,2,5,0.29123,3.2438,8.233,1
3,1,6,0.021048,1.3846,5.5484,1
3,2,6,0.35521,1.8691,6.1372,1
4,1,1,0.031178,0.4815,2.1082,1
4,2,1,0.045791,0.47712,2.7027,1
4,1,2,0.023397,0.99884,5.9668,1
4,2,2,0.040893,0.20776,3.5159,1
4,1,3,0.015549,0.077918,3.3266,1
4,2,3,0.040089,0.18802,2.7089,1
4,1,4,0.017419,0.58321,4.2003,1
4,2,4,0.037705,0.17942,2.6766,1
4,1,5,1.8117,6.0689,11.916,1
4,2,5,0.14139,2.2467,7.0529,1
4,1,6,0.024249,1.5959,5.629,1
4,2,6,0.032697,0.55028,4.046,1
5,1,1,0.94763,2.7188,5.3184,1
5,2,1,0.048726,0.48413,2.6465,1
5,1,2,0.023371,0.35313,4.7644,1
5,2,2,0.42256,2.5891,6.7337,1
5,1,3,0.016783,0.28361,3.6148,1
5,2,3,0.072179,0.65408,3.4578,1
5,1,4,0.022128,0.99632,4.4487,1
5,2,4,0.050802,0.43245,2.7093,1
5,1,5,4.2588,9.8105,17.322,1
5,2,5,2.2614,6.7682,13.207,1
5,1,6,2.004,6.2583,12.086,1
5,2,6,1.2282,3.6217,8.2719,1
6,1,1,0.030794,0.70579,2.5658,1
6,2,1,0.13654,0.74015,2.9743,1
6,1,2,0.022738,0.14788,4.4975,1
6,2,2,0.041835,0.29941,3.5446,1
6,1,3,0.01549,0.069696,3.2893,1
6,2,3,0.03873,0.16582,2.7949,1
6,1,4,0.018808,0.35959,3.4434,1
6,2,4,0.047798,0.38991,2.6456,1
6,1,5,0.033362,1.3133,5.6753,1
6,2,5,2.4605,6.7156,12.741,1
6,1,6,0.01722,1.1146,5.5485,1
6,2,6,0.21953,1.4561,5.4451,1
7,1,1,0.03147,0.35015,1.8374,1
7,2,1,0.1813,0.88478,3.3323,1
7,1,2,0.024985,1.4494,6.5444,1
7,2,2,0.039902,0.34634,3.9214,1
7,1,3,0.01814,0.084666,2.8989,1
7,2,3,0.051355,0.46666,3.4779,1
7,1,4,0.019182,0.92603,4.6961,1
7,2,4,0.055616,0.49078,2.8615,1
7,1,5,5.3133,10.872,18.37,1
7,2,5,3.5658,8.4576,15.288,1
7,1,6,0.028137,2.2924,6.9706,1
7,2,6,0.44441,2.0214,6.1534,1
8,1,1,0.036492,0.87808,2.759,1
8,2,1,0.28199,1.1429,3.5953,1
8,1,2,0.021538,0.33477,5.112,1
8,2,2,0.037979,0.19181,3.9211,1
8,1,3,0.017234,0.068361,2.9588,1
8,2,3,0.036139,0.10769,2.8313,1
8,1,4,0.01576,0.28942,3.8142,1
8,2,4,0.040679,0.20122,2.3374,1
8,1,5,1.1125,5.0886,10.712,1
8,2,5,0.057588,1.5424,6.145,1
8,1,6,0.03721,2.5736,7.4219,1
8,2,6,0.039049,0.72579,4.5474,1
9,1,1,0.52387,2.0941,4.4285,1
9,2,1,0.36567,1.3863,3.9612,1
9,1,2,0.025436,1.9912,7.5469,1
9,2,2,0.10495,1.3565,5.5604,1
9,1,3,0.019593,0.6764,3.987,1
9,2,3,0.39257,1.5516,4.8944,1
9,1,4,0.018547,0.3417,3.4419,1
9,2,4,0.072174,0.60115,3.0498,1
9,1,5,16.214,25.719,38.452,1
9,2,5,0.24155,2.8916,7.7297,1
9,1,6,2.2615,7.0157,13.507,1
9,2,6,1.4707,4.1571,9.2993,1
10,1,1,12.861,19.403,28.198,0
10,2,1,0.23243,1.021,3.5285,1
10,1,2,0.026919,1.9837,7.2818,1
10,2,2,0.21387,1.7923,5.8353,1
10,1,3,1.6327,5.2074,10.158,1
10,2,3,0.85449,2.4977,6.2623,1
10,1,4,0.23707,2.7923,7.1459,1
10,2,4,1.5408,3.7211,7.4164,0
10,1,5,3.5798,8.6605,15.549,1
10,2,5,0.13654,2.1125,6.5905,1
10,1,6,1.7064,5.8936,11.678,1
10,2,6,2.6011,5.8354,11.249,1
11,1,1,0.49993,1.993,4.2131,1
11,2,1,0.19055,0.85417,2.9519,1
11,1,2,0.33841,4.5615,11.251,0
11,2,2,0.095217,1.3026,5.4645,1
11,1,3,0.017062,0.40553,3.8174,1
11,2,3,0.54116,1.7714,4.8849,1
11,1,4,0.13826,2.4818,6.7173,1
11,2,4,0.067958,0.57307,2.9802,0
11,1,5,5.0152,10.893,18.83,1
11,2,5,0.036769,0.4082,4.5249,1
11,1,6,1.9034,6.1258,11.922,1
11,2,6,0.24364,1.5149,5.4744,1
12,1,1,3.3627,6.229,10.329,1
12,2,1,1.0048,3.0685,6.3885,1
12,1,2,0.024052,0.79239,5.4492,0
12,2,2,0.041288,0.53592,4.1154,1
12,1,3,0.01827,0.51089,3.8426,1
12,2,3,0.12019,0.91719,4.1347,1
12,1,4,0.57192,3.6358,8.2752,1
12,2,4,0.073314,0.60153,3.0178,0
12,1,5,19.793,30.246,44.243,1
12,2,5,19.551,29.865,43.703,0
12,1,6,1.7418,5.9994,11.877,1
12,2,6,0.60457,2.444,6.9709,1
13,1,1,0.041373,0.98167,2.9656,1
13,2,1,0.38295,1.4416,4.0951,1
13,1,2,0.021582,0.67883,5.7404,0
13,2,2,0.038852,0.11726,3.6426,1
13,1,3,0.017562,0.071626,2.9272,1
13,2,3,0.039302,0.14228,2.5427,1
13,1,4,0.019582,0.52942,3.7343,1
13,2,4,0.040794,0.24829,2.6038,0
13,1,5,0.069603,3.0463,8.345,1
13,2,5,0.040884,0.81981,4.9213,1
13,1,6,0.057426,2.5564,7.1353,1
13,2,6,0.90156,2.9331,7.1955,1
14,1,1,0.030149,0.28092,1.8927,1
14,2,1,0.03142,0.22033,2.1069,1
14,1,2,0.71228,4.2895,9.591,1
14,2,2,3.0081,7.3975,13.568,0
14,1,3,2.282,6.7342,12.849,0
14,2,3,2.95,6.3376,11.098,0
14,1,4,0.020455,0.52516,3.586,1
14,2,4,0.90281,2.4966,5.4819,1
14,1,5,0.03514,0.14129,3.4337,1
14,2,5,0.048432,1.0001,4.5426,1
14,1,6,0.011518,0.49241,5.3809,1
14,2,6,0.97087,3.2147,8.0149,1
15,1,1,0.044781,0.88025,2.6678,1
15,2,1,0.10535,0.62498,2.6436,1
15,1,2,0.021648,0.28564,4.9947,1
15,2,2,0.041142,0.12088,3.3172,1
15,1,3,0.016174,0.069075,3.1533,0
15,2,3,0.036055,0.12166,2.9424,0
15,1,4,0.018371,0.23732,3.2199,1
15,2,4,0.040843,0.27179,2.7605,1
15,1,5,0.033943,2.1034,6.9902,1
15,2,5,0.036768,0.28927,4.2893,1
15,1,6,0.12345,3.0214,8.0103,1
15,2,6,0.027347,0.34248,3.6106,1
16,1,1,0.036985,0.82054,2.6348,1
16,2,1,0.36861,1.3906,3.8981,1
16,1,2,0.023902,1.3667,6.5821,1
16,2,2,0.042427,0.50884,3.881,1
16,1,3,2.3098,6.3986,11.999,1
16,2,3,1.6401,4.2149,8.442,1
16,1,4,0.27045,2.9132,7.354,1
16,2,4,0.12031,0.80121,3.3548,1
16,1,5,6.8941,13.431,22.226,1
16,2,5,5.4224,11.336,19.49,1
16,1,6,2.7429,7.4785,13.908,1
16,2,6,3.7729,7.7482,13.955,0
17,1,1,0.031298,0.73179,2.5839,1
17,2,1,0.13466,0.71888,2.8567,1
17,1,2,0.02323,1.0166,6.0335,1
17,2,2,0.051417,0.90692,4.4825,1
17,1,3,0.017938,0.92229,4.7102,1
17,2,3,0.16372,1.0176,4.0979,1
17,1,4,0.02498,1.5234,5.3474,1
17,2,4,0.22544,1.1469,4.0928,1
17,1,5,14.239,22.856,34.402,1
17,2,5,1.6048,5.8175,11.911,1
17,1,6,1.6916,6.1634,12.374,1
17,2,6,1.3982,4.0766,9.2685,1
18,1,1,0.28075,1.6637,3.8089,1
18,2,1,0.84474,2.6469,5.5916,1
18,1,2,0.02444,0.91513,5.6081,1
18,2,2,0.042445,0.44023,3.7283,1
18,1,3,0.017332,0.75331,4.4627,1
18,2,3,0.54056,1.7812,4.9438,1
18,1,4,0.03342,1.681,5.4868,1
18,2,4,0.10765,0.74436,3.2047,1
18,1,5,4.8146,10.706,18.666,1
18,2,5,0.39036,3.9986,9.5184,1
18,1,6,0.037849,2.5621,7.3774,1
18,2,6,0.42766,1.9262,5.8337,1
19,1,1,0.078043,1.0857,2.944,1
19,2,1,0.7518,2.4233,5.4175,1
19,1,2,0.0238,0.54217,5.0315,1
19,2,2,0.042534,0.74524,4.5159,1
19,1,3,0.018287,0.81977,4.4727,1
19,2,3,0.095548,0.77785,3.6767,1
19,1,4,0.1515,2.5311,6.7881,1
19,2,4,0.058733,0.56528,3.2894,1
19,1,5,1.7524,6.1313,12.168,1
19,2,5,1.6396,5.655,11.444,1
19,1,6,0.70726,4.2595,9.5831,1
19,2,6,0.39008,1.8594,5.8041,1
20,1,1,0.046532,0.88457,2.6577,1
20,2,1,0.09942,0.60019,2.5646,1
20,1,2,0.028647,2.3279,7.7154,1
20,2,2,0.040915,0.54174,4.1877,1
20,1,3,0.016531,0.60483,4.2968,1
20,2,3,0.13948,0.96563,4.1185,1
20,1,4,0.021338,0.83126,4.1778,1
20,2,4,0.047451,0.41807,2.9413,1
20,1,5,0.88896,4.9243,10.737,1
20,2,5,37.738,54.649,77.254,0
20,1,6,2.2237,6.7393,12.904,1
20,2,6,0.86403,2.9485,7.521,1
21,1,1,0.030538,0.20343,1.6968,1
21,2,1,0.36517,1.3708,3.7389,1
21,1,2,3.3765,9.0101,16.655,0
21,2,2,0.038396,0.11064,3.6962,0
21,1,3,0.01694,0.11154,3.1886,1
21,2,3,0.57995,1.9074,5.3093,1
21,1,4,0.018691,0.77777,4.4361,1
21,2,4,0.051756,0.49211,3.1424,1
21,1,5,0.13724,3.138,7.8394,1
21,2,5,0.054437,1.4736,5.9804,1
21,1,6,1.9972,6.1861,11.924,1
21,2,6,0.065291,0.84581,4.3297,1
22,1,1,0.029799,0.36244,2.0888,1
22,2,1,0.24373,1.0462,3.529,1
22,1,2,0.021617,0.1458,4.7301,1
22,2,2,0.039068,0.32371,4.0055,0
22,1,3,0.016947,0.16903,3.3329,1
22,2,3,0.041298,0.22576,2.7712,1
22,1,4,0.20028,2.6511,6.9005,1
22,2,4,0.054299,0.4857,2.8954,1
22,1,5,0.39621,3.8314,9.0028,1
22,2,5,0.039564,0.45644,4.2692,1
22,1,6,0.0254,1.9874,6.3873,1
22,2,6,0.50685,2.2792,6.8962,1
23,1,1,0.46685,1.9314,4.1169,1
23,2,1,1.1378,3.3169,6.683,1
23,1,2,0.023205,0.99301,5.9936,1
23,2,2,0.13647,1.4811,5.6301,0
23,1,3,0.018835,1.1315,5.0006,1
23,2,3,0.16094,1.0151,4.122,1
23,1,4,0.020073,0.75819,4.1853,1
23,2,4,0.051252,0.48075,3.0861,1
23,1,5,2.2256,6.728,12.876,1
23,2,5,1.4741,5.5169,11.372,1
23,1,6,0.54117,4.03,9.4011,1
23,2,6,0.17407,1.2883,5.0855,1
24,1,1,0.03298,0.62826,2.2576,1
24,2,1,0.030642,0.12238,1.955,1
24,1,2,0.025695,1.1445,5.8205,1
24,2,2,0.69243,3.123,7.4702,1
24,1,3,0.018182,0.31568,3.4474,1
24,2,3,0.044954,0.33395,3.0776,1
24,1,4,0.022385,1.0934,4.6353,1
24,2,4,0.19417,1.0709,4.016,1
24,1,5,0.034656,1.0489,5.0355,1
24,2,5,0.035734,0.38276,4.6019,1
24,1,6,1.1305,4.8272,10.104,1
24,2,6,0.81759,2.888,7.5568,1
25,1,1,0.072165,1.0451,2.86,1
25,2,1,0.33067,1.2757,3.7085,1
25,1,2,0.02165,0.87901,6.1023,1
25,2,2,4.467,9.7603,16.984,0
25,1,3,0.01819,0.6941,4.2285,1
25,2,3,0.46129,1.612,4.6713,1
25,1,4,0.015981,0.35167,3.9207,1
25,2,4,0.045514,0.35532,2.6547,1
25,1,5,4.1978,9.3059,16.216,1
25,2,5,1.0809,5.0684,10.897,1
25,1,6,0.93029,4.5588,9.8287,1
25,2,6,1.3665,4.0376,9.2446,1


==> img/actual_sound_loudness_dis_avg.csv <==
scene,input,avg,stdvar
1,1,1.2442,1.265
1,2,1.1835,0.9572
1,3,0.89303,1.5904
1,4,1.2461,1.0143
1,5,8.6727,7.6668
1,6,4.2611,2.222
2,1,1.2284,0.83771
2,2,0.84063,0.81794
2,3,1.0787,0.94446
2,4,0.63473,0.50028
2,5,3.813,3.0888
2,6,2.4287,1.3244


==> img/actual_sound_loudness_music.csv <==
loudness
0.10027
0.069915
0.076474
0.21763
0.25692
1.0832
0.41314
0.49051
0.21755
0.97715
0.70893
0.73672
0.38034
1.0288
6.9901
0.29233
0.1779
1.0324
0.17289
0.10951
0.16362
0.49344
0.095611
0.3394
0.12212
0.20656
0.087054
0.11136
0.20358
0.21291
0.27845
0.14989
0.14789
0.22239
0.33292
0.36693
0.16042
0.35245
0.65264
0.24018
0.10418
0.20444
0.12353
0.1369
0.25767
0.084946
0.092563
0.14916
0.12285
0.083522
0.47196
0.89366
0.11613
0.24606
0.44709
0.8737
0.69971
0.43721
1.6994
1.0813
0.41474
0.72826
1.9472
1.6371
3.1457
1.0172
8.4577
1.3653
1.3893
1.282
0.37697
5.326
3.9788
11.327
9.5982


==> img/actual_sound_loudness_sinosoidal.csv <==
loudness
0.062056
0.062156
0.062591
0.061572
0.062026
0.061863
0.061773
0.061677
0.061665
0.061737
0.061679
0.061851
0.061949
0.06183
0.061574
0.061816
0.062211
0.061766
0.062916
0.062026
0.063058
0.061712
0.062519
0.061486
0.11149
0.14323
0.066154
0.062782
0.064452
0.062338
0.065372
0.062298
0.062257
0.062618
0.063042
0.062672
0.062591
0.062603
0.063348
0.061588
0.062765
0.074951
0.061892
0.063072
0.062372
0.062514
0.063797
0.061484
0.10203
0.070252
0.064794
0.063464
0.062133
0.067511
0.062672
0.063265
0.063198
0.061783
0.062233
0.063217
0.069642
0.065197
0.063334
0.063742
0.064327
0.063216
0.062738
0.063511
0.079034
0.065036
0.062659
0.061484
0.062118
0.06295
0.065808
0.063354
0.06335
0.06406
0.062638
0.063197
0.06398
0.063109
0.062518
0.062062
0.062554
0.063069
0.062679
0.062197
0.062719
0.06316
0.062707
0.063036
0.065288
0.0621
0.062917
0.061485
0.062313
0.068538
0.46637
0.062132
0.07718
0.062779
0.061753
0.063392
0.068015
0.061719
0.062279
0.062749
0.063217
0.065531
0.062109
0.063919
0.063511
0.062367
0.064078
0.067876
0.080073
0.063669
0.062448
0.062771
0.079159
0.064159
0.062329
0.061838
0.062227
0.06199
0.061862
0.06195
0.062105
0.061674
0.061737
0.061848
0.061743
0.061946
0.061744
0.061925
0.062502
0.061649
0.062072
0.062159
0.062098
0.062198
0.061653
0.061484
0.061877
0.062238
0.063748
0.062693
0.062332
0.062624
0.062603
0.06259
0.063897
0.062219
0.062485
0.062046
0.061873
0.062219
0.062274
0.062462
0.062317
0.062269
0.062365
0.062229
0.062161
0.062248
0.062607
0.061483
0.062387
0.062877
0.063043
0.064125
0.06207
0.061593
0.061891
0.06169
0.062979
0.061846
0.061756
0.062015
0.061854
0.061985
0.061695
0.06184
0.065203
0.062024
0.061712
0.061848
0.062005
0.063023
0.061718
0.061483
0.13458
0.062883
0.063656
0.062273
0.061804
0.062251
0.062245
0.061859
0.06218
0.061758
0.061849
0.061882
0.062183
0.06248
0.061869
0.06215
0.061798
0.061788
0.061973
0.061944
0.062312
0.061786
0.064197
0.061486
0.061675
0.062194
0.062014
0.061767
0.061726
0.061893
0.061627
0.061642
0.061598
0.061757
0.061848
0.061711
0.061613
0.061766
0.061559
0.06283
0.061626
0.062032
0.061715
0.062641
0.061902
0.069945
0.061608
0.065034
0.06194
0.0621
0.062247
0.063802
0.062056
0.061691
0.062058
0.062258
0.062393
0.062467
0.061923
0.061811
0.062194
0.063744
0.061735
0.062169
0.063004
0.061669
0.061552
0.061944
0.063812
0.061635
0.061644
0.062088
0.063517
0.0652
0.065099
0.063216
0.062342
0.07051
0.064042
0.062931
0.061949
0.062778
0.062049
0.062448
0.062366
0.062171
0.061585
0.062497
0.072026
0.062015
0.061949
0.061916
0.064758
0.062047
0.061843
0.062595
0.069047
0.0621
0.062019
0.061549
0.10463
0.063421
0.061895
0.06391
0.4979
0.082526
0.061925
0.066638
0.075575
0.062997
0.061515
0.065723
0.20357
0.061724
0.061849
0.062062
0.068166
0.061736
0.061696
0.061875
0.062844
0.061679
0.061873
0.062424
0.061916
0.06175
0.061502
0.061992
0.062076
0.061696
0.061588
0.061903
0.061483
0.061859
0.061591
0.0619
0.061483
0.061763
0.061622
0.061624
0.061483
0.061631
0.061542
0.06165
0.062332
0.063281
0.062251
0.062413
0.061638
0.062139
0.062314
0.062711
0.061671
0.061701
0.061804
0.062139
0.061697
0.061713
0.061592
0.062344
0.061626
0.061627
0.061552
0.062062
0.061856
0.061677
0.061606
0.062646
0.14584
0.061529
0.062024
0.06196
0.085611
0.061839
0.061786
0.061686
0.19632
0.061614
0.061663
0.061593
0.62128
0.061659
0.061568
0.06167
0.15473
0.061625
0.061634
0.061564
0.51764
0.061596
0.061602
0.061547
0.063303
0.074954
0.06154
0.063293
0.06268
0.06829
0.06809
0.06243
0.062462
0.072239
0.063493
0.06275
0.062281
0.062545
0.063681
0.062014
0.061578
0.062622
0.063882
0.062373
0.062019
0.063271
0.062023
0.061725
0.073041
0.067782
0.064067
0.062386
0.068022
0.075862
0.064318
0.0639
0.064424
0.062914
0.062801
0.06275
0.070552
0.063025
0.063681
0.062152
0.098473
0.062622
0.06305
0.062191
0.11046
0.062339
0.062255
0.061957
0.061984
0.063675
0.062868
0.062795
0.061978
0.063072
0.062987
0.062581
0.062208
0.070098
0.061638
0.062633
0.062689
0.061745
0.061702
0.062684
0.062095
0.062149
0.061716
0.062486
0.061991
0.062182
0.061939
0.069888
0.10099
0.062273
0.061676
0.063222
0.07621
0.065486
0.063152
0.063777
0.22094
0.062128
0.062052
0.061793
0.06214
0.062445
0.062789
0.063075
0.12875
0.06251
0.06214
0.062335
1.489
0.063063
0.061748
0.063204


==> img/actual_sound_loudness_speech.csv <==
loudness
0.22388
0.10278
0.10407
0.080943
0.22241
0.12643
0.24705
0.61626
0.12666
0.46367
0.23099
0.22898
0.67925
0.20859
0.45461
0.42653
0.66419
0.61097
0.43797
0.47431
1.6359
3.4997
1.5587
2.353
2.2177
0.062235
0.34192
0.10794
0.15315
0.10047
0.10063
0.085167
0.082243
0.072487
0.075741
0.074697
0.17067
1.4788
0.072188
0.083026
0.068884
0.072738
0.10617
0.076796
0.098452
0.16495
0.3454
0.46361
0.63894
0.95593
0.094001
0.06981
0.26076
0.12104
0.1209
0.14771
0.063559
0.071496
0.064025
0.067887
0.065186
0.092698
0.072906
0.069242
0.099875
0.08028
0.099029
0.15523
0.37122
0.30845
0.45562
0.66507
0.85871
3.9837
1.1613


==> img/actual_sound_loudness_waterdrop.csv <==
loudness
29.364
23.207
17.201
25.127
17.969
26.01
34.344
10.453
14.288
12.607
15.485
27.958
20.056
23.031
17.385
12.72
12.838
9.3646
8.064
8.0114
8.4465
10.787
7.3898
6.775
57.442
22.907
29.064
19.321
16.21
33.853
19.227
7.985
17.976
12.174
7.8848
15.187
10.773
14.461
11.499
7.8862
2.4543
18.955
7.8105
11.15
12.967
29.773
5.6663
5.0174
7.242
7.0911
18.392
11.76
23.078
25.65
12.47
13.59
10.414
8.0205
9.6168
9.3739
23.344
10.538
6.9082
11.582
6.6847
13.931
7.8296
6.8317
9.4825
5.9488
13.055
12.314
11.859
13.579
9.0275
27.571
23.236
43.637
37.717
19.047
14.246
15.535
16.497
20.569
27.463
29.662
28.483
15.161
22.018
10.611
13.685
9.3577
14.384
18.053
7.374
12.702
13.975
9.1522
9.927
9.3179


==> img/error_spectrum_IR.csv <==
freq,IR_var,IR
20,-44.361,-17.974
21.43,-44.503,-18.334
22.963,-44.65,-18.696
24.605,-44.784,-19.069
26.365,-44.909,-19.456
28.251,-45.048,-19.856
30.271,-45.204,-20.27
32.436,-45.353,-20.699
34.756,-45.487,-21.139
37.242,-45.607,-21.591
39.905,-45.767,-22.054
42.759,-45.993,-22.529
45.817,-46.155,-23.021
49.094,-46.228,-23.528
52.605,-46.317,-24.046
56.368,-46.467,-24.586
60.399,-46.624,-25.151
64.719,-46.774,-25.753
69.347,-46.887,-26.404
74.307,-46.931,-27.104
79.621,-47.022,-27.869
85.316,-47.012,-28.614
91.418,-47.047,-29.31
97.956,-46.958,-29.822
104.96,-46.915,-30.054
112.47,-46.802,-30.046
120.51,-46.741,-29.923
129.13,-46.626,-29.908
138.37,-46.697,-30.09
148.26,-46.871,-30.408
158.87,-46.938,-30.771
170.23,-47.019,-31.045
182.4,-46.969,-31.19
195.45,-47.224,-31.294
209.43,-47.13,-31.46
224.4,-47.245,-31.66
240.45,-47.23,-31.727
257.65,-47.129,-31.865
276.08,-47.367,-32.165
295.82,-47.269,-32.478
316.98,-47.234,-32.426
339.65,-47.151,-32.186
363.94,-47.275,-31.952
389.97,-47.488,-31.955
417.86,-47.326,-32.459
447.74,-47.315,-32.807
479.77,-47.532,-33.076
514.08,-47.552,-33.682
550.85,-47.37,-35.003
590.24,-47.481,-36.275
632.46,-47.559,-38.019
677.69,-47.62,-40.135
726.16,-47.233,-42.29
778.09,-47.303,-42.901
833.74,-47.388,-45.855
893.37,-47.3,-46.953
957.26,-47.369,-45.269
1025.7,-47.289,-43.351
1099.1,-47.446,-42.804
1177.7,-47.44,-43.795
1261.9,-47.188,-45.347
1352.2,-47.241,-45.191
1448.9,-47.394,-43.897
1552.5,-47.288,-41.361
1663.5,-47.449,-41.983
1782.5,-47.564,-42.34
1910,-47.178,-43.525
2046.6,-47.509,-41.103
2193,-47.515,-42.3
2349.8,-47.408,-46.034
2517.9,-47.591,-44.293
2697.9,-47.546,-46.937
2890.9,-47.609,-50.356
3097.6,-47.569,-50.625
3319.2,-47.704,-50.91
3556.6,-47.745,-50.305
3810.9,-47.789,-46.194
4083.5,-47.771,-49.154
4375.5,-47.999,-45.981
4688.5,-47.955,-47.862
5023.8,-47.958,-53.185
5383.1,-48.19,-53.576
5768.1,-48.242,-50.096
6180.6,-48.376,-48.77
6622.6,-48.498,-48.456
7096.3,-48.848,-50.061
7603.8,-48.804,-53.011
8147.6,-49.091,-52.631
8730.3,-49.101,-49.37
9354.7,-49.368,-48.718
10024,-49.439,-51.672
10741,-49.64,-53.699
11509,-49.796,-51.05
12332,-49.883,-50.668
13214,-50.058,-52.768
14159,-50.214,-53.76
15172,-50.105,-50.599
16257,-49.979,-50.107
17419,-49.909,-50.823
18665,-49.73,-48.694
20000,-49.678,-47.922


==> img/k_GlasbergMoore.csv <==
bark,k
0.98673,0.024478
3.8465,0.013693
4.7364,0.0057555
7.1412,0.0052798
8.5098,0.0047902
13.093,0.0054399
17.129,0.0054399
20.641,0.0073229
21.729,0.01607
24,0.01607


==> img/k_mean_std.csv <==
bark,mean,std
0.1,0.44964,0.44844
0.2,0.40972,0.40852
0.3,0.37255,0.37135
0.4,0.338,0.3368
0.5,0.30595,0.30475
0.6,0.27627,0.27507
0.7,0.24884,0.24764
0.8,0.22355,0.22235
0.9,0.20028,0.19908
1,0.17892,0.17772
1.1,0.15937,0.15817
1.2,0.14151,0.14031
1.3,0.12526,0.12406
1.4,0.1105,0.1093
1.5,0.097147,0.095947
1.6,0.085105,0.083905
1.7,0.074287,0.073087
1.8,0.064607,0.063407
1.9,0.055981,0.054781
2,0.048331,0.047131
2.1,0.041579,0.040379
2.2,0.035653,0.034453
2.3,0.030483,0.029283
2.4,0.026,0.0248
2.5,0.022142,0.020942
2.6,0.018847,0.017647
2.7,0.016058,0.014858
2.8,0.01372,0.01252
2.9,0.011781,0.010581
3,0.010194,0.0089941
3.1,0.0089129,0.0077129
3.2,0.0078957,0.0066957
3.3,0.0071033,0.0059033
3.4,0.0065,0.0053
3.5,0.0060529,0.0048529
3.6,0.0057325,0.0045325
3.7,0.0055121,0.0043121
3.8,0.0053685,0.0041685
3.9,0.0052812,0.0040812
4,0.0052333,0.0040333
4.1,0.0052105,0.0040105
4.2,0.0052021,0.0040021
4.3,0.0052001,0.0040001
4.4,0.0052,0.004
4.5,0.0052,0.004
4.6,0.0052,0.004
4.7,0.0052,0.004
4.8,0.0052,0.004
4.9,0.0052,0.004
5,0.0052,0.004
5.1,0.0052,0.004
5.2,0.0052,0.004
5.3,0.0052,0.004
5.4,0.0052,0.004
5.5,0.0052,0.004
5.6,0.0052,0.004
5.7,0.0052,0.004
5.8,0.0052,0.004
5.9,0.0052,0.004
6,0.0052,0.004
6.1,0.0052,0.004
6.2,0.0052,0.004
6.3,0.0052,0.004
6.4,0.0052,0.004
6.5,0.0052,0.004
6.6,0.0052,0.004
6.7,0.0052,0.004
6.8,0.0052,0.004
6.9,0.0052,0.004
7,0.0052,0.004
7.1,0.0052,0.004
7.2,0.0052,0.004
7.3,0.0052,0.004
7.4,0.0052,0.004
7.5,0.0052,0.004
7.6,0.0052,0.004
7.7,0.0052,0.004
7.8,0.0052,0.004
7.9,0.0052,0.004
8,0.0052,0.004
8.1,0.0052,0.004
8.2,0.0052,0.004
8.3,0.0052,0.004
8.4,0.0052,0.004
8.5,0.0052,0.004
8.6,0.0052,0.004
8.7,0.0052,0.004
8.8,0.0052,0.004
8.9,0.0052,0.004
9,0.0052,0.004
9.1,0.0052,0.004
9.2,0.0052,0.004
9.3,0.0052,0.004
9.4,0.0052,0.004
9.5,0.0052,0.004
9.6,0.0052,0.004
9.7,0.0052,0.004
9.8,0.0052,0.004
9.9,0.0052,0.004
10,0.0052,0.004
10.1,0.0052,0.004
10.2,0.0052,0.004
10.3,0.0052,0.004
10.4,0.0052,0.004
10.5,0.0052,0.004
10.6,0.0052,0.004
10.7,0.0052,0.004
10.8,0.0052,0.004
10.9,0.0052,0.004
11,0.0052,0.004
11.1,0.0052,0.004
11.2,0.0052,0.004
11.3,0.0052,0.004
11.4,0.0052,0.004
11.5,0.0052,0.004
11.6,0.0052,0.004
11.7,0.0052,0.004
11.8,0.0052,0.004
11.9,0.0052,0.004
12,0.0052,0.004
12.1,0.0052,0.004
12.2,0.0052,0.004
12.3,0.0052,0.004
12.4,0.0052,0.004
12.5,0.0052,0.004
12.6,0.0052,0.004
12.7,0.0052,0.004
12.8,0.0052,0.004
12.9,0.0052,0.004
13,0.0052,0.004
13.1,0.0052,0.004
13.2,0.0052,0.004
13.3,0.0052,0.004
13.4,0.0052,0.004
13.5,0.0052,0.004
13.6,0.0052,0.004
13.7,0.0052,0.004
13.8,0.0052,0.004
13.9,0.0052,0.004
14,0.0052,0.004
14.1,0.0052,0.004
14.2,0.0052,0.004
14.3,0.0052,0.004
14.4,0.0052,0.004
14.5,0.0052,0.004
14.6,0.0052,0.004
14.7,0.0052,0.004
14.8,0.0052,0.004
14.9,0.0052,0.004
15,0.0052,0.004
15.1,0.0052,0.004
15.2,0.0052,0.004
15.3,0.0052,0.004
15.4,0.0052,0.004
15.5,0.0052,0.004
15.6,0.0052,0.004
15.7,0.0052,0.004
15.8,0.0052,0.004
15.9,0.0052,0.004
16,0.0052,0.004
16.1,0.0052,0.004
16.2,0.0052,0.004
16.3,0.0052,0.004
16.4,0.0052,0.004
16.5,0.0052,0.004
16.6,0.0052,0.004
16.7,0.0052,0.004
16.8,0.0052,0.004
16.9,0.0052,0.004
17,0.0052,0.004
17.1,0.0052,0.004
17.2,0.0052,0.004
17.3,0.0052,0.004
17.4,0.0052,0.004
17.5,0.0052,0.004
17.6,0.0052,0.004
17.7,0.0052,0.004
17.8,0.0052,0.004
17.9,0.0052,0.004
18,0.0052,0.004
18.1,0.0052,0.004
18.2,0.005211,0.00402
18.3,0.005244,0.00408
18.4,0.005299,0.00418
18.5,0.005376,0.00432
18.6,0.005475,0.0045
18.7,0.005596,0.00472
18.8,0.005739,0.00498
18.9,0.005904,0.00528
19,0.006091,0.00562
19.1,0.0063,0.006
19.2,0.006531,0.00642
19.3,0.006784,0.00688
19.4,0.007059,0.00738
19.5,0.007356,0.00792
19.6,0.007675,0.0085
19.7,0.008016,0.00912
19.8,0.008379,0.00978
19.9,0.008764,0.01048
20,0.009171,0.01122
20.1,0.0096,0.012
20.2,0.010051,0.01282
20.3,0.010524,0.01368
20.4,0.011019,0.01458
20.5,0.011536,0.01552
20.6,0.012075,0.0165
20.7,0.012636,0.01752
20.8,0.013219,0.01858
20.9,0.013824,0.01968
21,0.014451,0.02082
21.1,0.0151,0.022
21.2,0.015771,0.02322
21.3,0.016464,0.02448
21.4,0.017179,0.02578
21.5,0.017916,0.02712
21.6,0.018675,0.0285
21.7,0.019456,0.02992
21.8,0.020259,0.03138
21.9,0.021084,0.03288
22,0.021931,0.03442
22.1,0.0228,0.036
22.2,0.023691,0.03762
22.3,0.024604,0.03928
22.4,0.025539,0.04098
22.5,0.026496,0.04272
22.6,0.027475,0.0445
22.7,0.028476,0.04632
22.8,0.029499,0.04818
22.9,0.030544,0.05008
23,0.031611,0.05202
23.1,0.0327,0.054
23.2,0.033811,0.05602
23.3,0.034944,0.05808
23.4,0.036099,0.06018
23.5,0.037276,0.06232
23.6,0.038475,0.0645
23.7,0.039696,0.06672
23.8,0.040939,0.06898
23.9,0.042204,0.07128
24,0.043491,0.07362


==> img/k_statistics.csv <==
index,mean,std
1,0.3683,0.36585
2,0.049639,0.071394
3,0.038415,0.077094
4,0.013344,0.0091024
5,0.0058427,0.0035889
6,0.00602,0.0045891
7,0.0070653,0.0044346
8,0.005062,0.0028682
9,0.0056538,0.0058603
10,0.0060058,0.0019887
11,0.0026936,0.0028152
12,0.0078813,0.0052508
13,0.0026078,0.0028099
14,0.0067208,0.0045952
15,0.0032843,0.0044277
16,0.0036131,0.0030681
17,0.010015,0.011808
18,0.012399,0.020225
19,0.0062469,0.0072942
20,0.063855,0.1084


==> img/k_trend.csv <==
index,k,mask
1,0.20752,0.37401
1,0.089391,0.30666
1,0.088471,0.66107
1,0.43317,0.5108
1,1.6875,0.40478
1,0.29996,0.3279
1,1.3245,0.27639
1,0.21336,0.24593
1,0.77529,0.41635
1,0.44118,0.33605
1,1.2837,0.28157
1,2.4392,0.24879
1,1.0368,0.23677
1,1.8554,0.23677
1,0.085887,0.79603
1,0.3262,0.61261
1,0.49888,0.48131
1,0.26535,0.7868
1,0.16821,0.60562
1,0.94899,0.47601
1,0.87185,0.31013
1,3.8685,0.2654
6,0.0011331,1.0028
6,0.0024242,0.63277
6,0.0048868,0.50269
6,0.0011474,0.39941
6,0.0012118,0.31749
6,0.0026809,1.179
6,0.0054043,0.93656
6,0.0024246,0.74395
6,0.0020702,0.59098
6,0.0021912,0.4695
6,0.0028729,0.37308
6,0.0014055,0.80812
6,0.0035186,0.64194
6,0.016556,0.50997
6,0.0048817,0.40519
6,0.0017607,0.32207
6,0.0022968,0.25627
6,0.0014006,0.34108
6,0.0022693,0.2713
6,0.0023713,0.21622
6,0.0046283,0.17318
6,0.0045333,0.14028
6,0.0032593,0.11637
6,0.0026807,0.80812
6,0.0018459,0.64194
6,0.001024,0.50997
6,0.0013439,0.40519
6,0.0011444,0.32207
6,0.0018521,0.25627
6,0.0018435,0.417
6,0.0010206,0.33144
6,0.0016532,0.26367
6,0.0017248,0.21023
6,0.0017607,0.16854
6,0.0033237,1.9163
6,0.0028391,1.5222
6,0.0046187,1.2091
6,0.0016698,0.96044
6,0.002193,0.76292
6,0.0035691,0.60604
6,0.0021621,1.9163
6,0.0043621,1.5222
6,0.0015767,1.2091
6,0.0020709,0.96044
6,0.002193,0.76292
6,0.002322,0.60604
6,0.0033231,0.72545
6,0.0035181,0.57629
6,0.010839,0.45784
6,0.0016653,0.36382
6,0.0041501,0.2893
6,0.0053887,0.2304
6,0.0014055,0.95013
6,0.0043615,0.75473
6,0.0019548,0.59954
6,0.0031809,0.4763
6,0.0041691,0.37847
6,0.0067501,0.3009
7,0.0026305,0.97111
7,0.0056136,0.61276
7,0.011263,0.48679
7,0.002664,0.38677
7,0.0028139,0.30742
7,0.0062046,1.1418
7,0.012442,0.90695
7,0.0056143,0.72043
7,0.0047972,0.57229
7,0.0050765,0.45465
7,0.0066482,0.36126
7,0.003261,0.78257
7,0.0081304,0.62164
7,0.037345,0.49384
7,0.011252,0.39236
7,0.004084,0.31186
7,0.0053254,0.2481
7,0.0032508,0.33027
7,0.0052609,0.26266
7,0.0055032,0.20928
7,0.010727,0.16748
7,0.010581,0.13543
7,0.0077306,0.11196
7,0.0062041,0.78257
7,0.0042792,0.62164
7,0.0023779,0.49384
7,0.0031191,0.39236
7,0.0026577,0.31186
7,0.0042981,0.2481
7,0.0042742,0.4038
7,0.0023708,0.32093
7,0.0038376,0.25527
7,0.0040089,0.20346
7,0.0041061,0.16297
7,0.0076827,1.8557
7,0.0065688,1.4741
7,0.010649,1.1709
7,0.0038723,0.93008
7,0.0050804,0.7388
7,0.0082463,0.58688
7,0.005009,1.8557
7,0.010063,1.4741
7,0.003657,1.1709
7,0.0047986,0.93008
7,0.0050804,0.7388
7,0.005378,0.58688
7,0.0076815,0.70251
7,0.0081293,0.55806
7,0.024704,0.44335
7,0.0038629,0.3523
7,0.009584,0.2801
7,0.012427,0.22302
7,0.0032611,0.92009
7,0.010061,0.73087
7,0.0045307,0.58058
7,0.0073554,0.46123
7,0.0096233,0.36649
7,0.015509,0.29135
9,0.0037652,0.90937
9,0.0039867,0.72235
9,0.0042209,0.5738
9,0.003605,0.45583
9,0.0016137,0.36215
9,0.0040303,0.28782
9,0.0071587,1.0692
9,0.0075779,0.84929
9,0.0042214,0.67463
9,0.0015254,0.5359
9,0.0058596,0.42573
9,0.0061967,0.33826
9,0.003765,0.73282
9,0.0039862,0.58212
9,0.0052284,0.46243
9,0.0072374,0.29198
9,0.0061566,0.23222
9,0.00714,0.30923
9,0.0041524,0.19579
9,0.0053156,0.15649
9,0.0081351,0.12617
9,0.0049101,0.10367
9,0.0046658,0.73282
9,0.0061189,0.58212
9,0.0042196,0.46243
9,0.0023437,0.3674
9,0.0019975,0.29198
9,0.0040109,0.23222
9,0.0057781,0.47593
9,0.0049348,0.37811
9,0.0042093,0.30048
9,0.0028881,0.23895
9,0.0057561,0.19034
9,0.0059294,0.15224
9,0.0075782,1.3804
9,0.005231,1.0965
9,0.0068591,0.87095
9,0.0089868,0.69183
9,0.0050104,0.54956
9,0.0037653,1.7378
9,0.0049406,1.3804
9,0.0042218,1.0965
9,0.0068591,0.87095
9,0.0072607,0.69183
9,0.0062065,0.54956
9,0.0071579,0.65785
9,0.0093758,0.52258
9,0.0027454,0.41515
9,0.0044612,0.32987
9,0.0058339,0.26222
9,0.011617,0.2087
9,0.0015929,0.8616
9,0.0075774,0.68441
9,0.0052297,0.54367
9,0.010498,0.43189
9,0.0089722,0.34316
9,0.0061811,0.27276
19,0.008686,0.70783
19,0.0039072,0.56227
19,0.0054209,0.35488
19,0.004622,0.28206
19,0.0074639,0.22437
19,0.0056664,0.83221
19,0.0059987,0.66106
19,0.0051261,0.52513
19,0.0067188,0.41717
19,0.0037364,0.33147
19,0.011478,0.2635
19,0.014048,0.45314
19,0.034211,0.36002
19,0.036059,0.28613
19,0.0070545,0.22759
19,0.00595,0.1814
19,0.01067,0.24096
19,0.0072972,0.19192
19,0.007523,0.15347
19,0.0092499,0.12388
19,0.003604,0.10204
19,0.0067276,0.087194
19,0.0045729,0.57042
19,0.0074247,0.45314
19,0.0051204,0.36002
19,0.0082944,0.28613
19,0.0070545,0.22759
19,0.017217,0.1814
19,0.003686,0.37052
19,0.002795,0.18658
19,0.0036907,1.3526
19,0.002543,1.0744
19,0.0041381,0.85344
19,0.0022999,0.67792
19,0.0046384,0.53852
19,0.0059993,1.0744
19,0.0041381,0.85344
19,0.0028517,0.67792
19,0.0037428,0.53852
19,0.0031961,0.4278
19,0.0070153,0.51207
19,0.0074224,0.40681
19,0.0097101,0.32325
19,0.012665,0.25698
19,0.01329,0.20456
19,0.10432,0.16333
19,0.0070169,0.67064
19,0.011369,0.53274
19,0.012711,0.33627
19,0.0087696,0.2673
19,0.021459,0.2127


==> img/k_values.csv <==
index,k
1,0.018082
1,0.58051
1,0.61398
1,0.012271
1,0.37555
1,0.031026
1,0.94665
2,0.011878
2,0.010539
2,0.03969
2,0.036297
2,0.0066817
2,0.026769
2,0.02263
2,0.01598
3,0.011688
3,0.019599
3,0.019563
3,0.013391
3,0.0081338
3,0.0098551
3,0.017693
3,0.017985
3,0.0087763
4,0.0035583
4,0.014062
4,0.02139
4,0.011848
4,0.005359
4,0.0067302
4,0.0089118
4,0.010781
4,0.015958
4,0.011982
5,0.0015584
5,0.0045981
5,0.0062089
5,0.0077426
5,0.0040694
5,0.0052213
5,0.0042441
5,0.0029534
5,0.0039194
5,0.0048916
5,0.0047469
5,0.0031124
5,0.0056684
5,0.0070605
5,0.0030171
5,0.005294
5,0.0034721
6,0.0073481
6,0.0024421
6,0.012335
6,0.002681
6,0.0065045
6,0.0096782
6,0.0067816
6,0.0034625
6,0.021044
6,0.0024259
6,0.0078136
6,0.002598
6,0.0049783
6,0.0025384
6,0.0090536
6,0.0010273
6,0.0048279
6,0.003783
6,0.0055602
6,0.0035161
7,0.0056568
7,0.0043511
7,0.0062053
7,0.013858
7,0.022106
7,0.0090556
7,0.0080014
7,0.0049724
7,0.0056175
7,0.0018289
7,0.0060151
7,0.0046272
7,0.0058767
7,0.0056007
7,0.0023871
7,0.0066491
7,0.0087394
7,0.0083306
7,0.0081353
7,0.0032919
8,0.0021966
8,0.0041722
8,0.0070436
8,0.007022
8,0.0045867
8,0.013282
8,0.0025107
8,0.0073127
8,0.00092131
8,0.0078712
8,0.0023362
8,0.0068077
8,0.0028293
8,0.0066504
8,0.0033633
8,0.0051494
8,0.0042177
8,0.0064532
8,0.0016617
8,0.0048516
9,0.004256
9,0.00054332
9,0.0071602
9,0.00091753
9,0.00075769
9,0.00048006
9,0.0092282
9,0.00077047
9,0.0085943
9,0.010386
9,0.00056426
9,0.00083327
9,0.010083
9,0.00054754
9,0.0039974
9,0.00078525
10,0.0051656
10,0.0038609
10,0.008684
10,0.0099566
10,0.0045685
10,0.0080396
10,0.0073058
10,0.0054649
10,0.0021718
10,0.0047492
10,0.0035767
10,0.0041054
10,0.0053644
10,0.0061549
10,0.0078921
10,0.0059048
10,0.0052057
10,0.0059731
10,0.0074394
10,0.0085319
11,0.00069168
11,0.0054911
11,0.00077269
11,0.0017968
11,0.0074548
11,0.00084773
11,0.0014475
11,0.0030828
11,0.00098075
11,0.0032956
11,0.00057375
11,0.00085155
11,0.0054494
11,0.00076678
11,0.00073562
11,0.0047119
11,0.00043028
11,0.0011055
11,0.0037132
11,0.00033863
11,0.0010607
11,0.0007699
11,0.0010728
11,0.0055335
11,0.00096603
11,0.0015381
11,0.0051583
11,0.00037987
12,0.0066352
12,0.0054204
12,0.0072698
12,0.0073553
12,0.025804
12,0.017176
12,0.0049351
12,0.0061854
12,0.0065811
12,0.010199
12,0.0037082
12,0.0057606
12,0.0029205
12,0.0045398
12,0.0066151
12,0.0082858
12,0.0082765
12,0.01036
12,0.0032814
12,0.0063164
13,0.00062179
13,0.0019873
13,0.0008147
13,0.0008454
13,0.0020002
13,0.0021122
13,0.00070977
13,0.00060418
13,0.0011766
13,0.0012426
13,0.0006609
13,0.00086592
13,0.00051982
13,0.00084502
13,0.00095473
13,0.0010083
13,0.0011961
13,0.0012632
13,0.00072672
13,0.0023219
13,0.0027941
14,0.00415
14,0.007216
14,0.0010079
14,0.0063778
14,0.010671
14,0.012079
14,0.0030797
14,0.004327
14,0.0063092
14,0.0057719
14,0.0044083
14,0.007663
14,0.004301
14,0.0039338
14,0.005133
14,0.020771
14,0.0064161
14,0.0038235
14,0.014087
14,0.0028897
15,0.00073554
15,0.0032505
15,0.00044357
15,0.00064933
15,0.01954
15,0.0012393
15,0.0083755
15,0.00031545
15,0.00043932
15,0.0045926
15,0.00058717
15,0.0032194
15,0.00078155
15,0.0018114
15,0.00039919
15,0.0033688
15,0.0021561
15,0.0061736
15,0.00038795
15,0.0032744
15,0.0072304
16,0.012066
16,0.00085924
16,0.0029576
16,0.0014485
16,0.0086258
16,0.002227
16,0.0047313
16,0.00098047
16,0.0078127
16,0.0030983
16,0.0054615
16,0.00091314
16,0.0043015
16,0.00057884
16,0.0033405
16,0.00069111
16,0.0051793
16,0.00069774
16,0.0039129
16,0.0023782
17,0.0043895
17,0.011045
17,0.0073789
17,0.0041582
17,0.011289
17,0.051624
17,0.0050094
17,0.01018
17,0.01563
17,0.031269
17,0.0046651
17,0.0040326
17,0.0029646
17,0.0025618
17,0.0035314
17,0.0046882
17,0.0035686
17,0.005869
17,0.012013
17,0.0044267
18,0.0039258
18,0.0034086
18,0.0014713
18,0.0088101
18,0.0036239
18,0.0038999
18,0.011356
18,0.01221
18,0.0014253
18,0.0085376
18,0.0054434
18,0.0016526
18,0.0020767
18,0.0042586
18,0.0015542
19,0.00056895
19,0.002069
19,0.007308
19,0.0007926
19,0.005129
19,0.00055037
19,0.0018722
19,0.0066452
19,0.0015045
19,0.003321
19,0.0063285
19,0.0020202
19,0.00071591
20,0.032261
20,0.0083154
20,0.012625
20,0.010753
20,0.0098529
20,0.003354
20,0.0057835
20,0.026579


==> img/k_values_outlier.csv <==
index,k
2,0.24273
2,0.083196
3,0.25747
4,0.03621
5,0.0095033
5,0.013273
5,0.0163
9,0.013542
9,0.015173
9,0.018803
11,0.011403
11,0.0083889
13,0.0097561
13,0.012059
13,0.0053531
13,0.0037538
13,0.0040245
13,0.0048672
13,0.0046824
13,0.005858
18,0.019087
18,0.031082
18,0.022981
18,0.08877
19,0.012069
19,0.016399
19,0.01072
19,0.028184
20,0.21786
20,0.31117


==> img/loudness_SNR_relation.csv <==
SNR,piano,bass,voice
-10,7.4911,3.4305,6.89
-9.9,7.4059,3.3848,6.805
-9.8,7.3214,3.3394,6.7208
-9.7,7.2375,3.2944,6.6371
-9.6,7.1542,3.2499,6.5542
-9.5,7.0715,3.2057,6.4718
-9.4,6.9894,3.162,6.3902
-9.3,6.908,3.1186,6.3091
-9.2,6.8272,3.0757,6.2287
-9.1,6.7469,3.0331,6.149
-9,6.6673,2.991,6.0699
-8.9,6.5883,2.9492,5.9914
-8.8,6.5099,2.9078,5.9136
-8.7,6.4321,2.8668,5.8364
-8.6,6.3549,2.8262,5.7599
-8.5,6.2783,2.786,5.6841
-8.4,6.2023,2.7461,5.609
-8.3,6.1269,2.7067,5.5345
-8.2,6.052,2.6676,5.4607
-8.1,5.9778,2.6289,5.3875
-8,5.9042,2.5907,5.3149
-7.9,5.8311,2.5529,5.2429
-7.8,5.7587,2.5154,5.1716
-7.7,5.6868,2.4783,5.1008
-7.6,5.6155,2.4416,5.0307
-7.5,5.5448,2.4053,4.9613
-7.4,5.4746,2.3693,4.8924
-7.3,5.4051,2.3337,4.8242
-7.2,5.3361,2.2985,4.7565
-7.1,5.2677,2.2636,4.6895
-7,5.1999,2.2291,4.6231
-6.9,5.1326,2.195,4.5573
-6.8,5.066,2.1613,4.4921
-6.7,4.9998,2.1279,4.4275
-6.6,4.9343,2.0948,4.3636
-6.5,4.8693,2.0623,4.3002
-6.4,4.8049,2.03,4.2374
-6.3,4.7411,1.9981,4.1753
-6.2,4.6778,1.9666,4.1137
-6.1,4.615,1.9355,4.0528
-6,4.5529,1.9046,3.9924
-5.9,4.4913,1.8742,3.9327
-5.8,4.4302,1.8441,3.8736
-5.7,4.3697,1.8144,3.8151
-5.6,4.3098,1.785,3.7573
-5.5,4.2504,1.756,3.7001
-5.4,4.1916,1.7273,3.6435
-5.3,4.1333,1.6989,3.5875
-5.2,4.0755,1.6709,3.532
-5.1,4.0184,1.6431,3.4772
-5,3.9617,1.6158,3.4229
-4.9,3.9056,1.5889,3.3692
-4.8,3.8501,1.5622,3.316
-4.7,3.7951,1.5359,3.2635
-4.6,3.7406,1.5099,3.2115
-4.5,3.6866,1.4843,3.1601
-4.4,3.6332,1.4589,3.1092
-4.3,3.5803,1.4339,3.0589
-4.2,3.528,1.4091,3.0092
-4.1,3.4762,1.3847,2.96
-4,3.4249,1.3607,2.9114
-3.9,3.3741,1.337,2.8634
-3.8,3.3239,1.3136,2.816
-3.7,3.2741,1.2904,2.7692
-3.6,3.2249,1.2676,2.7229
-3.5,3.1762,1.2451,2.6771
-3.4,3.1281,1.2229,2.632
-3.3,3.0804,1.2011,2.5873
-3.2,3.0333,1.1795,2.5433
-3.1,2.9867,1.1583,2.4998
-3,2.9406,1.1373,2.4569
-2.9,2.895,1.1167,2.4145
-2.8,2.8499,1.0963,2.3727
-2.7,2.8053,1.0762,2.3314
-2.6,2.7612,1.0563,2.2906
-2.5,2.7176,1.0368,2.2504
-2.4,2.6746,1.0175,2.2106
-2.3,2.632,0.99857,2.1714
-2.2,2.5899,0.97993,2.1328
-2.1,2.5483,0.96155,2.0948
-2,2.5072,0.94344,2.0572
-1.9,2.4665,0.9256,2.0202
-1.8,2.4264,0.90801,1.9836
-1.7,2.3867,0.89069,1.9476
-1.6,2.3475,0.87362,1.912
-1.5,2.3088,0.85681,1.8769
-1.4,2.2705,0.84026,1.8423
-1.3,2.2327,0.82395,1.8082
-1.2,2.1954,0.8079,1.7746
-1.1,2.1585,0.7922,1.7414
-1,2.1221,0.77676,1.7088
-0.9,2.0862,0.76157,1.6765
-0.8,2.0508,0.74661,1.6449
-0.7,2.0158,0.7319,1.6137
-0.6,1.9812,0.71742,1.5831
-0.5,1.9471,0.70317,1.5529
-0.4,1.9135,0.68915,1.5232
-0.3,1.8802,0.67537,1.4939
-0.2,1.8475,0.66184,1.465
-0.1,1.8151,0.64852,1.4366
0,1.7832,0.63543,1.4086
0.1,1.7518,0.62255,1.3811
0.2,1.7207,0.6099,1.3539
0.3,1.6901,0.59745,1.3272
0.4,1.6599,0.58523,1.301
0.5,1.6301,0.57322,1.2752
0.6,1.6007,0.56142,1.2498
0.7,1.5717,0.54982,1.2248
0.8,1.5432,0.53843,1.2003
0.9,1.515,0.52725,1.1762
1,1.4873,0.51626,1.1526
1.1,1.4599,0.50546,1.1292
1.2,1.4329,0.49487,1.1063
1.3,1.4064,0.48446,1.0838
1.4,1.3802,0.47425,1.0616
1.5,1.3544,0.46422,1.0398
1.6,1.3289,0.45438,1.0183
1.7,1.3039,0.44472,0.99723
1.8,1.2793,0.43525,0.9765
1.9,1.255,0.42595,0.95611
2,1.2311,0.41684,0.93613
2.1,1.2075,0.40791,0.91651
2.2,1.1844,0.39916,0.89733
2.3,1.1616,0.39059,0.8785
2.4,1.1392,0.38219,0.85999
2.5,1.1171,0.37395,0.84181
2.6,1.0954,0.36587,0.82013
2.7,1.074,0.35796,0.80264
2.8,1.0529,0.3502,0.78545
2.9,1.0322,0.34259,0.76857
3,1.0118,0.33514,0.75201
3.1,0.99179,0.32786,0.73577
3.2,0.97213,0.32073,0.71985
3.3,0.95278,0.31375,0.70422
3.4,0.93376,0.30691,0.68887
3.5,0.91506,0.30021,0.67381
3.6,0.89666,0.29366,0.65902
3.7,0.87858,0.28724,0.64453
3.8,0.8608,0.28096,0.63038
3.9,0.84332,0.27481,0.61649
4,0.82614,0.26879,0.60286
4.1,0.80925,0.2629,0.58949
4.2,0.79265,0.25714,0.57637
4.3,0.77634,0.2515,0.5635
4.4,0.76031,0.24599,0.55088
4.5,0.74456,0.2406,0.5385
4.6,0.72909,0.22381,0.52635
4.7,0.71389,0.21879,0.51444
4.8,0.69898,0.21388,0.50275
4.9,0.68435,0.20909,0.4913
5,0.66999,0.20441,0.48007
5.1,0.65588,0.19984,0.46906
5.2,0.64205,0.19537,0.45827
5.3,0.6285,0.19101,0.4477
5.4,0.6152,0.18676,0.43733
5.5,0.60215,0.18261,0.4272
5.6,0.58933,0.17856,0.41732
5.7,0.57677,0.17461,0.40764
5.8,0.56444,0.17077,0.39815
5.9,0.55235,0.16703,0.38885
6,0.54051,0.16338,0.37975
6.1,0.52888,0.15983,0.37086
6.2,0.51748,0.15637,0.36217
6.3,0.50631,0.153,0.35365
6.4,0.49534,0.14972,0.34535
6.5,0.48461,0.14654,0.33724
6.6,0.4741,0.14344,0.32929
6.7,0.46379,0.14044,0.32152
6.8,0.45369,0.13751,0.31391
6.9,0.44379,0.13468,0.30646
7,0.43409,0.13193,0.29918
7.1,0.42458,0.12926,0.29205
7.2,0.41527,0.12667,0.28508
7.3,0.40615,0.12417,0.27827
7.4,0.39722,0.12175,0.27161
7.5,0.38847,0.1194,0.26509
7.6,0.3799,0.11713,0.25873
7.7,0.37153,0.11494,0.25251
7.8,0.36335,0.11282,0.24647
7.9,0.35535,0.11078,0.24059
8,0.34755,0.10881,0.23485
8.1,0.33992,0.10692,0.22924
8.2,0.33245,0.10509,0.22377
8.3,0.32514,0.10333,0.21849
8.4,0.31799,0.10164,0.21334
8.5,0.311,0.10001,0.20833
8.6,0.30416,0.098442,0.20344
8.7,0.29747,0.096937,0.19867
8.8,0.29093,0.095491,0.19406
8.9,0.28453,0.094103,0.18957
9,0.27827,0.092771,0.18521
9.1,0.27216,0.091494,0.18096
9.2,0.26618,0.090272,0.17682
9.3,0.26033,0.089102,0.17279
9.4,0.25462,0.087981,0.1689
9.5,0.24903,0.086908,0.16513
9.6,0.24358,0.085881,0.16146
9.7,0.23824,0.084898,0.1579
9.8,0.23303,0.083957,0.15444
9.9,0.22794,0.083057,0.15108
10,0.22297,0.082196,0.14782
10.1,0.21811,0.081374,0.14465
10.2,0.21336,0.080587,0.14158
10.3,0.20873,0.079835,0.13861
10.4,0.2042,0.079116,0.13573
10.5,0.19978,0.078429,0.13293
10.6,0.19546,0.077772,0.13023
10.7,0.19125,0.077144,0.12761
10.8,0.18714,0.076544,0.12508
10.9,0.18312,0.075971,0.12263
11,0.17921,0.075423,0.12026
11.1,0.17539,0.074899,0.11798
11.2,0.17166,0.074398,0.11577
11.3,0.16803,0.073919,0.11364
11.4,0.16449,0.073461,0.11159
11.5,0.16104,0.073023,0.10961
11.6,0.15768,0.072603,0.1077
11.7,0.1544,0.072202,0.10586
11.8,0.15121,0.071818,0.10409
11.9,0.14811,0.071451,0.10239
12,0.1451,0.071099,0.10075
12.1,0.14218,0.070761,0.099183
12.2,0.13933,0.070438,0.097671
12.3,0.13657,0.070129,0.096219
12.4,0.13388,0.069832,0.094825
12.5,0.13127,0.069548,0.093486
12.6,0.12874,0.069275,0.092202
12.7,0.12628,0.069013,0.090969
12.8,0.1239,0.068762,0.089788
12.9,0.12159,0.068521,0.088655
13,0.11935,0.068289,0.08757
13.1,0.11718,0.068067,0.08653
13.2,0.11508,0.067853,0.085534
13.3,0.11305,0.067648,0.08458
13.4,0.11107,0.067451,0.083668
13.5,0.10917,0.067261,0.082794
13.6,0.10732,0.067078,0.081958
13.7,0.10554,0.066903,0.081158
13.8,0.10381,0.066734,0.080393
13.9,0.10215,0.066571,0.079661
14,0.10054,0.066414,0.07896
14.1,0.098994,0.066263,0.078291
14.2,0.097499,0.066118,0.07765
14.3,0.096058,0.065977,0.077038
14.4,0.094669,0.065842,0.076452
14.5,0.093332,0.065712,0.075892
14.6,0.092045,0.065586,0.075356
14.7,0.090806,0.065465,0.074843
14.8,0.089614,0.065348,0.074353
14.9,0.088469,0.065235,0.073883
15,0.087368,0.065125,0.073434
15.1,0.086311,0.06502,0.073005
15.2,0.085295,0.064918,0.072593
15.3,0.084321,0.06482,0.072199
15.4,0.083385,0.064725,0.071822
15.5,0.082488,0.064633,0.071461
15.6,0.081628,0.064544,0.071115
15.7,0.080803,0.064458,0.070783
15.8,0.080013,0.064374,0.070465
15.9,0.079256,0.064294,0.070161
16,0.078531,0.064216,0.069868
16.1,0.077837,0.06414,0.069588
16.2,0.077172,0.064067,0.069319
16.3,0.076537,0.063996,0.069061
16.4,0.075928,0.063928,0.068813
16.5,0.075347,0.063861,0.068575
16.6,0.07479,0.063797,0.068346
16.7,0.074258,0.063735,0.068126
16.8,0.073749,0.063674,0.067915
16.9,0.073263,0.063615,0.067712
17,0.072798,0.063559,0.067516
17.1,0.072353,0.063503,0.067328
17.2,0.071929,0.06345,0.067147
17.3,0.071523,0.063398,0.066973
17.4,0.071135,0.063348,0.066805
17.5,0.070764,0.063299,0.066643
17.6,0.070409,0.063251,0.066487
17.7,0.07007,0.063205,0.066337
17.8,0.069747,0.06316,0.066192
17.9,0.069437,0.063117,0.066053
18,0.069141,0.063075,0.065918
18.1,0.068858,0.063034,0.065788
18.2,0.068587,0.062994,0.065662
18.3,0.068328,0.062955,0.065541
18.4,0.06808,0.062917,0.065424
18.5,0.067843,0.062881,0.065311
18.6,0.067616,0.062845,0.065201
18.7,0.067399,0.062811,0.065096
18.8,0.067191,0.062777,0.064994
18.9,0.066992,0.062744,0.064895
19,0.066801,0.062713,0.064799
19.1,0.066618,0.062682,0.064707
19.2,0.066443,0.062652,0.064617
19.3,0.066275,0.062622,0.064531
19.4,0.066113,0.062594,0.064447
19.5,0.065959,0.062566,0.064366
19.6,0.06581,0.062539,0.064287
19.7,0.065668,0.062513,0.064211
19.8,0.065531,0.062488,0.064137
19.9,0.065399,0.062463,0.064066
20,0.065273,0.062439,0.063997
20.1,0.065152,0.062415,0.063929
20.2,0.065035,0.062392,0.063864
20.3,0.064923,0.06237,0.063801
20.4,0.064815,0.062348,0.06374
20.5,0.064711,0.062327,0.06368
20.6,0.064611,0.062306,0.063623
20.7,0.064515,0.062286,0.063567
20.8,0.064422,0.062267,0.063512
20.9,0.064333,0.062248,0.063459
21,0.064247,0.062229,0.063408
21.1,0.064164,0.062211,0.063358
21.2,0.064084,0.062193,0.06331
21.3,0.064006,0.062176,0.063263
21.4,0.063932,0.062159,0.063218
21.5,0.06386,0.062143,0.063173
21.6,0.063791,0.062127,0.06313
21.7,0.063724,0.062112,0.063088
21.8,0.063659,0.062097,0.063048
21.9,0.063596,0.062082,0.063008
22,0.063536,0.062068,0.062969
22.1,0.063478,0.062054,0.062932
22.2,0.063421,0.06204,0.062896
22.3,0.063367,0.062027,0.06286
22.4,0.063314,0.062014,0.062826
22.5,0.063263,0.062001,0.062792
22.6,0.063213,0.061989,0.06276
22.7,0.063165,0.061977,0.062728
22.8,0.063119,0.061965,0.062697
22.9,0.063074,0.061953,0.062667
23,0.063031,0.061942,0.062638
23.1,0.062989,0.061931,0.062609
23.2,0.062948,0.061921,0.062582
23.3,0.062908,0.06191,0.062555
23.4,0.06287,0.0619,0.062528
23.5,0.062833,0.06189,0.062503
23.6,0.062797,0.061881,0.062478
23.7,0.062762,0.061871,0.062453
23.8,0.062728,0.061862,0.06243
23.9,0.062695,0.061853,0.062407
24,0.062663,0.061845,0.062384
24.1,0.062632,0.061836,0.062362
24.2,0.062602,0.061828,0.062341
24.3,0.062573,0.06182,0.06232
24.4,0.062545,0.061812,0.0623
24.5,0.062517,0.061804,0.06228
24.6,0.062491,0.061797,0.062261
24.7,0.062465,0.061789,0.062243
24.8,0.062439,0.061782,0.062224
24.9,0.062415,0.061775,0.062206
25,0.062391,0.061768,0.062189
25.1,0.062368,0.061762,0.062172
25.2,0.062345,0.061755,0.062156
25.3,0.062324,0.061749,0.06214
25.4,0.062302,0.061743,0.062124
25.5,0.062282,0.061736,0.062109
25.6,0.062262,0.061731,0.062094
25.7,0.062242,0.061725,0.062079
25.8,0.062223,0.061719,0.062065
25.9,0.062204,0.061714,0.062051
26,0.062186,0.061708,0.062038
26.1,0.062169,0.061703,0.062025
26.2,0.062152,0.061698,0.062012
26.3,0.062135,0.061693,0.061999
26.4,0.062119,0.061688,0.061987
26.5,0.062103,0.061683,0.061975
26.6,0.062088,0.061679,0.061963
26.7,0.062073,0.061674,0.061952
26.8,0.062059,0.06167,0.061941
26.9,0.062045,0.061665,0.06193
27,0.062031,0.061661,0.06192
27.1,0.062017,0.061657,0.061909
27.2,0.062004,0.061653,0.061899
27.3,0.061992,0.061649,0.06189
27.4,0.061979,0.061645,0.06188
27.5,0.061967,0.061641,0.061871
27.6,0.061955,0.061638,0.061862
27.7,0.061944,0.061634,0.061853
27.8,0.061933,0.061631,0.061844
27.9,0.061922,0.061627,0.061836
28,0.061911,0.061624,0.061827
28.1,0.061901,0.061621,0.061819
28.2,0.061891,0.061617,0.061812
28.3,0.061881,0.061614,0.061804
28.4,0.061872,0.061611,0.061796
28.5,0.061862,0.061608,0.061789
28.6,0.061853,0.061605,0.061782
28.7,0.061844,0.061603,0.061775
28.8,0.061836,0.0616,0.061768
28.9,0.061827,0.061597,0.061762
29,0.061819,0.061595,0.061755
29.1,0.061811,0.061592,0.061749
29.2,0.061803,0.061589,0.061743
29.3,0.061796,0.061587,0.061737
29.4,0.061788,0.061585,0.061731
29.5,0.061781,0.061582,0.061725
29.6,0.061774,0.06158,0.061719
29.7,0.061767,0.061578,0.061714
29.8,0.06176,0.061576,0.061708
29.9,0.061754,0.061573,0.061703
30,0.061747,0.061571,0.061698


==> img/spectrum_audio_10avg.csv <==
freq,value
20,4.7434e-07
21.43,2.4246e-07
22.963,4.1837e-07
24.605,2.8704e-07
26.365,3.2622e-07
28.251,5.061e-07
30.271,5.6553e-07
32.436,7.9653e-07
34.756,8.1341e-07
37.242,9.9896e-07
39.905,1.6266e-06
42.759,1.0542e-06
45.817,1.5383e-06
49.094,2.1208e-06
52.605,2.3419e-06
56.368,2.5577e-06
60.399,2.0267e-06
64.719,3.7714e-06
69.347,3.8743e-06
74.307,7.5445e-06
79.621,5.0491e-06
85.316,5.2893e-06
91.418,4.8316e-06
97.956,9.0015e-06
104.96,8.2084e-06
112.47,8.3742e-06
120.51,1.5084e-05
129.13,1.1453e-05
138.37,1.1297e-05
148.26,6.2341e-06
158.87,9.909e-06
170.23,5.9542e-06
182.4,5.9225e-06
195.45,9.6702e-06
209.43,8.0866e-06
224.4,1.2354e-05
240.45,4.2185e-06
257.65,6.0058e-06
276.08,1.1983e-05
295.82,7.1656e-06
316.98,1.2912e-05
339.65,1.1145e-05
363.94,7.8933e-06
389.97,8.1414e-06
417.86,8.9176e-06
447.74,6.1764e-06
479.77,4.0948e-06
514.08,2.247e-06
550.85,1.7971e-06
590.24,1.1728e-06
632.46,5.4319e-07
677.69,2.9177e-07
726.16,1.4263e-07
778.09,1.1433e-07
833.74,1.4014e-07
893.37,2.6691e-07
957.26,1.8368e-07
1025.7,1.2393e-07
1099.1,1.4511e-07
1177.7,1.7528e-07
1261.9,1.5334e-07
1352.2,3.3696e-07
1448.9,4.9808e-07
1552.5,4.2478e-07
1663.5,2.6044e-07
1782.5,1.6192e-07
1910,5.2992e-08
2046.6,4.8507e-08
2193,4.5079e-08
2349.8,9.0681e-08
2517.9,1.1448e-07
2697.9,2.8394e-08
2890.9,1.1234e-08
3097.6,1.3563e-08
3319.2,7.3908e-09
3556.6,1.0511e-08
3810.9,1.9542e-08
4083.5,2.3499e-08
4375.5,7.5475e-09
4688.5,8.0104e-09
5023.8,6.122e-09
5383.1,8.4833e-09
5768.1,4.319e-09
6180.6,7.3941e-09
6622.6,9.3584e-09
7096.3,6.0074e-09
7603.8,2.0399e-08
8147.6,2.0697e-08
8730.3,1.096e-08
9354.7,1.5194e-08
10024,1.112e-08
10741,7.9101e-09
11509,4.6236e-09
12332,3.6775e-09
13214,1.9416e-09
14159,1.1755e-09
15172,7.1717e-10
16257,3.5026e-10
17419,3.9964e-10
18665,8.404e-11
20000,7.9478e-12


==> img/spectrum_estimate1.csv <==
freq,value
20,3.2601e-07
21.43,3.6151e-07
22.963,4.038e-07
24.605,4.5431e-07
26.365,5.148e-07
28.251,5.8737e-07
30.271,6.7461e-07
32.436,7.7959e-07
34.756,9.06e-07
37.242,1.0582e-06
39.905,1.2412e-06
42.759,1.4607e-06
45.817,1.723e-06
49.094,2.0347e-06
52.605,2.4025e-06
56.368,2.832e-06
60.399,3.3274e-06
64.719,3.8897e-06
69.347,4.515e-06
74.307,5.1933e-06
79.621,5.9065e-06
85.316,6.6281e-06
91.418,7.324e-06
97.956,7.9569e-06
104.96,8.4923e-06
112.47,8.9077e-06
120.51,9.2008e-06
129.13,9.3913e-06
138.37,9.5129e-06
148.26,9.5913e-06
158.87,9.6165e-06
170.23,9.5279e-06
182.4,9.2368e-06
195.45,8.6955e-06
209.43,7.9833e-06
224.4,7.329e-06
240.45,6.9952e-06
257.65,7.0767e-06
276.08,7.4439e-06
295.82,7.9462e-06
316.98,8.5432e-06
339.65,9.1383e-06
363.94,9.5666e-06
389.97,9.6766e-06
417.86,9.1575e-06
447.74,7.5928e-06
479.77,5.2587e-06
514.08,3.2627e-06
550.85,1.824e-06
590.24,9.3892e-07
632.46,4.2061e-07
677.69,3.341e-07
726.16,1.5636e-07
778.09,1.3509e-07
833.74,2.0413e-07
893.37,2.2751e-07
957.26,1.7241e-07
1025.7,1.6464e-07
1099.1,1.7458e-07
1177.7,1.4721e-07
1261.9,1.9526e-07
1352.2,3.5288e-07
1448.9,4.2881e-07
1552.5,5.0729e-07
1663.5,2.8914e-07
1782.5,1.3375e-07
1910,6.3081e-08
2046.6,6.0073e-08
2193,5.4916e-08
2349.8,8.6374e-08
2517.9,1.8277e-07
2697.9,3.6741e-08
2890.9,1.9245e-08
3097.6,1.2876e-08
3319.2,7.6083e-09
3556.6,1.4848e-08
3810.9,2.3462e-08
4083.5,2.1101e-08
4375.5,9.574e-09
4688.5,8.4209e-09
5023.8,6.6582e-09
5383.1,9.1291e-09
5768.1,6.535e-09
6180.6,8.149e-09
6622.6,9.1215e-09
7096.3,6.2354e-09
7603.8,2.0116e-08
8147.6,3.1084e-08
8730.3,1.1923e-08
9354.7,1.9386e-08
10024,9.1817e-09
10741,7.2521e-09
11509,6.624e-09
12332,4.2069e-09
13214,1.5168e-09
14159,1.5667e-09
15172,1.0326e-09
16257,4.6944e-10
17419,3.4091e-10
18665,1.0576e-10
20000,7.2221e-12


==> img/spectrum_estimate2.csv <==
freq,value
20,2.8767e-07
21.43,3.2036e-07
22.963,3.5961e-07
24.605,4.0688e-07
26.365,4.6394e-07
28.251,5.3297e-07
30.271,6.166e-07
32.436,7.1803e-07
34.756,8.4109e-07
37.242,9.9028e-07
39.905,1.1709e-06
42.759,1.3888e-06
45.817,1.6507e-06
49.094,1.9635e-06
52.605,2.3341e-06
56.368,2.7685e-06
60.399,3.271e-06
64.719,3.8425e-06
69.347,4.479e-06
74.307,5.1699e-06
79.621,5.896e-06
85.316,6.6294e-06
91.418,7.3344e-06
97.956,7.9717e-06
104.96,8.5056e-06
112.47,8.9128e-06
120.51,9.1916e-06
129.13,9.3647e-06
138.37,9.4699e-06
148.26,9.538e-06
158.87,9.5625e-06
170.23,9.4818e-06
182.4,9.1998e-06
195.45,8.6593e-06
209.43,7.9369e-06
224.4,7.2735e-06
240.45,6.9503e-06
257.65,7.061e-06
276.08,7.4417e-06
295.82,7.9148e-06
316.98,8.4801e-06
339.65,9.1134e-06
363.94,9.6403e-06
389.97,9.8005e-06
417.86,9.1998e-06
447.74,7.5517e-06
479.77,5.3095e-06
514.08,3.357e-06
550.85,1.7937e-06
590.24,8.8707e-07
632.46,4.1209e-07
677.69,3.2343e-07
726.16,1.6505e-07
778.09,1.3461e-07
833.74,1.9948e-07
893.37,2.2656e-07
957.26,1.677e-07
1025.7,1.6071e-07
1099.1,1.7022e-07
1177.7,1.4472e-07
1261.9,1.941e-07
1352.2,3.4741e-07
1448.9,4.218e-07
1552.5,5.0198e-07
1663.5,2.816e-07
1782.5,1.27e-07
1910,6.3449e-08
2046.6,6.3643e-08
2193,5.564e-08
2349.8,9.4469e-08
2517.9,1.7649e-07
2697.9,3.8833e-08
2890.9,1.8806e-08
3097.6,1.4514e-08
3319.2,7.385e-09
3556.6,1.3916e-08
3810.9,2.461e-08
4083.5,1.8689e-08
4375.5,1.071e-08
4688.5,8.1739e-09
5023.8,6.1149e-09
5383.1,9.0195e-09
5768.1,7.3043e-09
6180.6,8.2029e-09
6622.6,9.0698e-09
7096.3,7.9095e-09
7603.8,1.9729e-08
8147.6,2.7004e-08
8730.3,1.1377e-08
9354.7,1.9353e-08
10024,8.927e-09
10741,7.3482e-09
11509,6.631e-09
12332,4.4199e-09
13214,1.5799e-09
14159,1.5777e-09
15172,1.0332e-09
16257,4.7608e-10
17419,3.52e-10
18665,9.2737e-11
20000,7.699e-12


==> img/spectrum_estimate3.csv <==
freq,value
20,2.0309e-08
21.43,4.1588e-08
22.963,2.3322e-08
24.605,6.9172e-09
26.365,2.1645e-08
28.251,6.8374e-09
30.271,7.3163e-09
32.436,1.9908e-08
34.756,7.8271e-09
37.242,5.305e-09
39.905,6.8022e-09
42.759,1.3288e-08
45.817,5.5648e-08
49.094,5.3623e-08
52.605,3.7304e-08
56.368,5.5168e-08
60.399,9.8511e-08
64.719,3.1495e-07
69.347,3.3282e-07
74.307,1.3197e-07
79.621,2.5262e-05
85.316,4.8986e-06
91.418,9.7774e-06
97.956,4.3105e-06
104.96,9.754e-06
112.47,9.4564e-06
120.51,1.4151e-05
129.13,1.4715e-05
138.37,1.8489e-05
148.26,4.2593e-06
158.87,2.9361e-06
170.23,5.486e-06
182.4,6.872e-06
195.45,7.354e-06
209.43,4.2691e-07
224.4,3.289e-06
240.45,9.9584e-06
257.65,7.1682e-06
276.08,9.7051e-06
295.82,7.0865e-06
316.98,2.6808e-06
339.65,7.7926e-06
363.94,1.691e-05
389.97,6.7529e-06
417.86,1.2355e-06
447.74,6.473e-06
479.77,2.5566e-06
514.08,8.1895e-07
550.85,1.7702e-06
590.24,9.9961e-07
632.46,2.6511e-07
677.69,2.5862e-07
726.16,1.0933e-07
778.09,1.2891e-07
833.74,1.0985e-07
893.37,1.2814e-07
957.26,7.8038e-08
1025.7,1.4721e-07
1099.1,2.9975e-07
1177.7,4.1162e-07
1261.9,3.1292e-07
1352.2,2.9659e-07
1448.9,4.7605e-07
1552.5,1.0927e-06
1663.5,2.1317e-07
1782.5,7.6827e-08
1910,1.0406e-07
2046.6,1.5097e-08
2193,1.4365e-07
2349.8,2.0573e-07
2517.9,1.7751e-07
2697.9,2.7908e-08
2890.9,1.9284e-08
3097.6,9.2195e-09
3319.2,1.0811e-08
3556.6,1.3076e-08
3810.9,2.198e-08
4083.5,2.4166e-08
4375.5,1.3685e-09
4688.5,1.9068e-08
5023.8,2.8204e-09
5383.1,4.4652e-09
5768.1,2.758e-09
6180.6,3.2582e-09
6622.6,6.6372e-09
7096.3,9.6691e-09
7603.8,3.6967e-08
8147.6,3.0593e-08
8730.3,2.0128e-08
9354.7,3.4155e-08
10024,6.9951e-09
10741,1.0521e-08
11509,5.7065e-10
12332,8.0474e-09
13214,2.0808e-09
14159,1.518e-09
15172,4.9905e-10
16257,5.0847e-10
17419,4.0488e-10
18665,6.656e-11
20000,1.2488e-11


==> img/teaser.csv <==
dB_error,loudness_a,loudness_b
-20,0.064282,0.061875
-19,0.064986,0.062031
-18,0.065922,0.062235
-17,0.067192,0.062502
-16,0.068953,0.062851
-15,0.071453,0.063312
-14,0.075072,0.063923
-13,0.080382,0.064745
-12,0.088198,0.065864
-11,0.099592,0.06742
-10,0.11593,0.069639
-9,0.13885,0.072894
-8,0.17018,0.077812
-7,0.2116,0.085419
-6,0.26492,0.097264
-5,0.33349,0.11538
-4,0.41914,0.15062
-3,0.52478,0.18946
-2,0.65419,0.24159
-1,0.81101,0.31036
0,1,0.40031
1,1.2251,0.51489
2,1.4907,0.65682
3,1.8011,0.82874
4,2.1594,1.0336
5,2.5699,1.2744
6,3.0344,1.5538
7,3.5559,1.8747
8,4.1363,2.2406
9,4.7773,2.6531
10,5.4805,3.113
11,6.2475,3.6208
12,7.0806,4.1779
13,7.9816,4.7863
14,8.9515,5.4796
15,9.9924,6.1974
16,11.106,6.9722
17,12.297,7.806
18,13.566,8.7008
19,14.919,9.659
20,16.358,10.683

==> img/threshold_bass.csv <==
SNR,loudness
1.4144,0.47281
-0.52836,0.70721
0.56199,0.5659
-6.9141,2.1998
-0.98592,0.77462
3.1939,0.32116
-2.2549,0.99017
-1.3458,0.83142
-5.1448,1.6556
-1.7056,0.89166
1.0243,0.51363
-6.0437,1.9181
0.41048,0.58397
-2.1541,0.97149
-3.296,1.2002
-8.3901,2.7422
-7.6043,2.4432
-6.6181,2.1008
-6.9649,2.2172
-1.7303,0.89594
-2.7795,1.0922
-0.083159,0.64632
-2.8105,1.0984
-1.4988,0.85661
-1.8939,0.92452
-0.47791,0.70007
-5.6286,1.7934
-6.6158,2.1001
-3.3113,1.2035
0.58014,0.56376


==> img/threshold_piano.csv <==
SNR,loudness
11.266,0.16926
2.6706,1.0803
4.0941,0.81025
6.6072,0.47335
13.008,0.11919
14.533,0.092912
4.1205,0.80584
6.8035,0.45334
3.5913,0.89827
7.8592,0.35861
14.519,0.093091
9.3725,0.25619
4.2262,0.78838
3.6857,0.88116
4.0059,0.82515
7.4312,0.39449
1.4416,1.3694
-4.5118,3.693
2.0296,1.2241
8.147,0.33641
8.1588,0.33553
4.5345,0.73923
1.6325,1.3208
6.0438,0.53541
2.5483,1.1066
-4.0761,3.4639
4.5166,0.74199
2.1512,1.1957
NaN,10.814
3.9441,0.83575


==> img/threshold_voice.csv <==
SNR,loudness
14.069,0.078496
-1.1931,1.7723
9.051,0.18304
10.025,0.14703
12.939,0.08823
12.256,0.096856
16.871,0.067771
6.4014,0.34524
14.187,0.077733
12.441,0.094282
13.495,0.082834
9.9115,0.15071
-4.4187,3.1187
4.0329,0.59846
15.837,0.070353
6.8642,0.30913
-0.50371,1.554
-8.4397,5.6388
1.2985,1.0841
18.433,0.065386
4.2584,0.56886
4.9188,0.48919
5.4207,0.43523
11.289,0.11387
2.8296,0.78046
9.7998,0.15445
7.3076,0.27776
3.4115,0.68714
4.9369,0.48715
3.9828,0.60521

